Computing monotone policies for Markov decision processes: a nearly-isotonic penalty approach

This paper discusses algorithms for solving Markov decision processes (MDPs) that have monotone optimal policies. We propose a two-stage alternating convex optimization scheme that can accelerate the search for an optimal policy by exploiting the monotone property. The first stage is a linear program formulated in terms of the joint state-action probabilities. The second stage is a regularized problem formulated in terms of the conditional probabilities of actions given states. The regularization uses techniques from nearly-isotonic regression. While a variety of iterative method can be used in the first formulation of the problem, we show in numerical simulations that, in particular, the alternating method of multipliers (ADMM) can be significantly accelerated using the regularization step.

==> figures/benchmark_data.csv <==
iter, true_cost, ADMM_cost, ADMM_delta_cost, ADMM_prim_res, ADMM_SG_cost, ADMM_SG_delta_cost, ADMM_SG_prim_res, alpha, beta, rho, iter_ADMM, iter_SG
1,211.68753755182397,218.56041513706268,6.872877585238712,0.07059087600935707,218.56041513706268,6.872877585238712,0.07059087600935707,181.85030000000003,0,30,10,5
2,211.68753755182397,262.89247542577704,51.20493787395307,0.03395113794978973,262.89247542577704,51.20493787395307,0.03395113794978973,181.85030000000003,0,30,10,5
3,211.68753755182397,278.4077720453056,66.72023449348163,0.02887154508140528,278.4077720453056,66.72023449348163,0.02887154508140528,181.85030000000003,0,30,10,5
4,211.68753755182397,280.42580432566905,68.73826677384508,0.018372994613845783,280.42580432566905,68.73826677384508,0.018372994613845783,181.85030000000003,0,30,10,5
5,211.68753755182397,287.2609608999223,75.57342334809832,0.016189893235202864,287.1655930875442,75.47805553572024,0.016187177687483494,181.85030000000003,0,30,10,5
6,211.68753755182397,285.5413553230045,73.85381777118053,0.015734847147069426,285.28214326502683,73.59460571320287,0.015722823455475265,181.85030000000003,0,30,10,5
7,211.68753755182397,280.76670497920963,69.07916742738567,0.007314385204714213,280.58591352511723,68.89837597329327,0.007312125945592622,181.85030000000003,0,30,10,5
8,211.68753755182397,278.37047373624847,66.6829361844245,0.0052063187941474316,278.32911269445793,66.64157514263397,0.005173060858220657,181.85030000000003,0,30,10,5
9,211.68753755182397,277.13246533998415,65.44492778816019,0.005302677808086734,277.1756529066165,65.48811535479254,0.0053327754781492985,181.85030000000003,0,30,10,5
10,211.68753755182397,275.92097782245463,64.23344027063067,0.005458157043576994,275.95519469860005,64.26765714677609,0.0054776360857989705,181.85030000000003,0,30,10,5
11,211.68753755182397,274.5773139667133,62.889776414889326,0.005510595084357887,275.0389633624583,63.35142581063431,0,181.85030000000003,0,30,10,5
12,211.68753755182397,272.5174322902527,60.82989473842875,0.003908291519574784,257.6451080141581,45.95757046233413,0,181.85030000000003,0,30,10,5
13,211.68753755182397,270.23839187527494,58.55085432345098,0.0032215798301969004,242.12456760416515,30.437030052341186,0,181.85030000000003,0,30,10,5
14,211.68753755182397,267.8594527682182,56.17191521639424,0.002935693562901064,238.38879748333304,26.70125993150907,0,181.85030000000003,0,30,10,5
15,211.68753755182397,265.6830737244152,53.995536172591216,0.002491840014689236,234.84979507166196,23.162257519837993,0,181.85030000000003,0,30,10,5
16,211.68753755182397,263.57110941383075,51.88357186200679,0.0025538152373096256,226.1889830455126,14.501445493688635,0.023915963282207114,181.85030000000003,0,30,10,5
17,211.68753755182397,262.16832144056485,50.48078388874089,0.0028167396809153956,225.94257655308905,14.25503900126509,0.0047035866166368085,181.85030000000003,0,30,10,5
18,211.68753755182397,261.40445671162604,49.716919159802075,0.002474181334759307,224.36122593588294,12.673688384058977,0.008610981476313902,181.85030000000003,0,30,10,5
19,211.68753755182397,261.09838173385015,49.41084418202618,0.001785817073982443,222.29913667965872,10.61159912783475,0.005870157092169233,181.85030000000003,0,30,10,5
20,211.68753755182397,261.0211577516186,49.33362019979464,0.0014964943824151552,220.6596076944004,8.972070142576428,0.0029576718750072358,181.85030000000003,0,30,10,5
21,211.68753755182397,260.943171489087,49.25563393726301,0.001311268328154232,219.69672867851548,8.009191126691519,0.0024262156023989213,181.85030000000003,0,30,10,5
22,211.68753755182397,260.6840322690239,48.99649471719991,0.0009906332484335663,218.9014637783564,7.213926226532436,0.00343271931994203,181.85030000000003,0,30,10,5
23,211.68753755182397,260.14071247027215,48.453174918448184,0.0013860039545151063,218.17800898226224,6.4904714304382765,0.002108229206090269,181.85030000000003,0,30,10,5
24,211.68753755182397,259.2927164039258,47.60517885210183,0.001465290541606921,217.99135023657985,6.303812684755883,0.0019465460240819374,181.85030000000003,0,30,10,5
25,211.68753755182397,258.1864719084185,46.49893435659456,0.0012478831412878865,218.05335273679273,6.365815184968767,0.001442273941494369,181.85030000000003,0,30,10,5
26,211.68753755182397,256.9114465060173,45.22390895419332,0.000846073890725189,218.44685200391243,6.759314452088461,0,181.85030000000003,0,30,10,5
27,211.68753755182397,255.57216785771817,43.884630305894206,0.0004757462714913174,215.66323242124315,3.9756948694191863,0,181.85030000000003,0,30,10,5
28,211.68753755182397,254.26406020834946,42.5765226565255,0.00031266956284011215,213.705523756144,2.0179862043200387,0,181.85030000000003,0,30,10,5
29,211.68753755182397,253.0554377051675,41.36790015334353,0.0005893603126798874,213.48933172044514,1.8017941686211714,0,181.85030000000003,0,30,10,5
30,211.68753755182397,251.98008326355077,40.2925457117268,0.0007314765279829734,213.48917444519742,1.8016368933734555,0,181.85030000000003,0,30,10,5
31,211.68753755182397,251.0380011991775,39.350463647353536,0.0007168055548906852,211.56679067871553,0.12074687310843046,0.009052153972717898,181.85030000000003,0,30,10,5
32,211.68753755182397,250.20285203896242,38.515314487138454,0.000568725317386054,212.44896779904207,0.7614302472181009,0.0036384241608404216,181.85030000000003,0,30,10,5
33,211.68753755182397,249.4327218415721,37.745184289748124,0.0003645975734105633,213.0195205763879,1.3319830245639253,0.003601639797046018,181.85030000000003,0,30,10,5
34,211.68753755182397,248.68171140392457,36.9941738521006,0.0001993931230102238,213.1152720973341,1.427734545510134,0.0021172372022822423,181.85030000000003,0,30,10,5
35,211.68753755182397,247.90972893704725,36.22219138522328,0.00020588050332011053,212.75996311486182,1.0724255630378536,0.00251815556505533,181.85030000000003,0,30,10,5
36,211.68753755182397,247.08906426290795,35.40152671108399,0.0003151328568545719,212.15714930882206,0.4696117569980913,0.0019782977240329403,181.85030000000003,0,30,10,5
37,211.68753755182397,246.20719503651964,34.51965748469567,0.00035758530063694226,211.54968739915958,0.1378501526643845,0.00118803730465822,181.85030000000003,0,30,10,5
38,211.68753755182397,245.26610065226308,33.57856310043911,0.0003269565699504873,211.08539210692823,0.60214544489574,0.0015195994003069267,181.85030000000003,0,30,10,5
39,211.68753755182397,244.2789326612574,32.59139510943342,0.00024445232896876947,210.85526599360418,0.8322715582197873,0.0017051572919080235,181.85030000000003,0,30,10,5
40,211.68753755182397,243.26521499391237,31.5776774420884,0.00014566069302498856,210.8414200951514,0.8461174566725731,0.0015547739696849157,181.85030000000003,0,30,10,5
41,211.68753755182397,242.24577577768818,30.558238225864216,0.00010352286208982948,211.3413801283039,0.3461574235200544,0,181.85030000000003,0,30,10,5
42,211.68753755182397,241.2384295592931,29.550892007469145,0.00011454844394100198,211.3410662407805,0.34647131104347295,0,181.85030000000003,0,30,10,5
43,211.68753755182397,240.25509463703972,28.567557085215753,0.0001567822533028914,211.34078789101451,0.3467496608094507,0,181.85030000000003,0,30,10,5
44,211.68753755182397,239.30061445283397,27.613076901010004,0.0001673061370674578,211.34053605349698,0.3470014983269891,0,181.85030000000003,0,30,10,5
45,211.68753755182397,238.37319462648233,26.685657074658366,0.00014583795555537607,211.34031069600707,0.34722685581689916,0,181.85030000000003,0,30,10,5
46,211.68753755182397,237.4660510704688,25.778513518644843,0.0001030647062375952,211.5023351135944,0.18520243822956672,0.0006184616300971631,181.85030000000003,0,30,10,5
47,211.68753755182397,236.56971843563377,24.88218088380981,7487507051584889e-20,211.47865041915875,0.20888713266521108,0.0006732349742890164,181.85030000000003,0,30,10,5
48,211.68753755182397,235.67444937110417,23.98691181928021,7443454135822592e-20,211.51495817854067,0.1725793732832983,0.000588919106819219,181.85030000000003,0,30,10,5
49,211.68753755182397,234.77219633073344,23.08465877890947,7737498412876039e-20,211.60446227179892,0.08307528002504228,0.0005573394761902235,181.85030000000003,0,30,10,5
50,211.68753755182397,233.85788008994896,22.170342538125,7653280968649886e-20,211.7149053645885,0.027367812764538257,0.0005718698385244673,181.85030000000003,0,30,10,5
51,211.68753755182397,232.92981928572763,21.242281733903667,7751505030216081e-20,211.80958583778076,0.12204828595679373,0.0005253462192627159,181.85030000000003,0,30,10,5
52,211.68753755182397,231.98939831192743,20.301860760103466,6820637741052533e-20,211.86390525515,0.17636770332603646,0.00041999857736036984,181.85030000000003,0,30,10,5
53,211.68753755182397,231.04019188485307,19.352654333029108,6533217136244218e-20,211.8710790279117,0.18354147608772564,0.0002829218307915937,181.85030000000003,0,30,10,5
54,211.68753755182397,230.0868206082066,18.399283056382643,6711900123330672e-20,211.83922753675665,0.1516899849326876,0.0002900422200728096,181.85030000000003,0,30,10,5
55,211.68753755182397,229.1338229281801,17.446285376356144,0.005923956547554835,211.78428955373107,0.09675200190710598,0.0002685199850797478,181.85030000000003,0,30,10,5
56,211.68753755182397,228.1887510180134,16.501213466189427,0.0038109097666214693,211.7952848205005,0.10774726867654749,0,181.85030000000003,0,30,10,5
57,211.68753755182397,227.2484043796302,15.560866827806223,0.0028478996199737595,211.78254722966815,0.0950096778441889,0,181.85030000000003,0,30,10,5
58,211.68753755182397,226.36012155058626,14.672583998762292,0.005512777000607294,211.7713187529993,0.08378120117532717,0,181.85030000000003,0,30,10,5
59,211.68753755182397,225.71723294103012,14.029695389206154,0.005450736894246744,211.7616651084885,0.07412755666453563,0,181.85030000000003,0,30,10,5
60,211.68753755182397,225.22502940576132,13.537491853937354,0.005402958882672141,211.7537690986884,0.06623154686442945,0,181.85030000000003,0,30,10,5
61,211.68753755182397,224.80818083853967,13.120643286715705,0.005341449496526166,211.71451177089062,0.02697421906665909,0.0001760918769023123,181.85030000000003,0,30,10,5
62,211.68753755182397,224.41616393069134,12.728626378867375,0.005454669448722264,211.6597118503029,0.027825701521067003,0.0002523771418028398,181.85030000000003,0,30,10,5
63,211.68753755182397,224.03725284794805,12.349715296124089,0.005249671565379532,211.6222680958398,0.0652694559841791,0.0002749632957933901,181.85030000000003,0,30,10,5
64,211.68753755182397,223.59897497048905,11.911437418665088,0.003474415658622417,211.60470887541098,0.08282867641298708,0.0002454962607883637,181.85030000000003,0,30,10,5
65,211.68753755182397,223.03373025190152,11.346192700077552,0.0009715752693155203,211.60491057889902,0.08262697292494181,0.00018389154718091624,181.85030000000003,0,30,10,5
66,211.68753755182397,222.4244690871012,10.736931535277222,0.0007837692485655356,211.61840599379087,0.06913155803309223,0.00010459726205607571,181.85030000000003,0,30,10,5
67,211.68753755182397,221.83265112639816,10.145113574574196,0.0005511044450572747,211.64007112141965,0.04746643040431309,0.0001000532856484937,181.85030000000003,0,30,10,5
68,211.68753755182397,221.29421195229014,9.606674400466176,0.0003864028919064529,211.6650370366176,0.022500515206360205,9000011821065357e-20,181.85030000000003,0,30,10,5
69,211.68753755182397,220.81754639595422,9.13000884413026,0.00039000932898278033,211.68909362065227,0.0015560688283073887,0.00011386195631717019,181.85030000000003,0,30,10,5
70,211.68753755182397,220.39498032655942,8.707442774735455,0.0003948897921315327,211.70889837110053,0.02136081927656619,0.0001350502790873065,181.85030000000003,0,30,10,5
71,211.68753755182397,220.0117874902734,8.32424993844944,0.0003950884031069061,211.714796089415,0.027258537591023924,0,181.85030000000003,0,30,10,5
72,211.68753755182397,219.6507214977149,7.963183945890933,0.005163349823151227,211.70782059876055,0.02028304693658356,0,181.85030000000003,0,30,10,5
73,211.68753755182397,219.31188278060534,7.6243452287813795,0.00560068325460669,211.70353354173648,0.015995989912511277,0,181.85030000000003,0,30,10,5
74,211.68753755182397,218.99505200182145,7.307514449997484,0.00544493379522077,211.70137563892604,0.013838087102072905,0,181.85030000000003,0,30,10,5
75,211.68753755182397,218.68988129247634,7.002343740652378,0.005511034054315282,211.700155204625,0.012617652801026225,0,181.85030000000003,0,30,10,5
76,211.68753755182397,218.38526187054745,6.697724318723488,0.005376490733811649,211.72058824089638,0.03305068907241093,0.00010486243024316518,181.85030000000003,0,30,10,5
77,211.68753755182397,218.07297957530787,6.385442023483904,0.005279202706345798,211.72580576469073,0.03826821286676818,9270660981240224e-20,181.85030000000003,0,30,10,5
78,211.68753755182397,217.74961815026077,6.062080598436808,0.00522451665038813,211.72444166851287,0.03690411668890192,6891050899506812e-20,181.85030000000003,0,30,10,5
79,211.68753755182397,217.417648280398,5.730110728574033,0.005292398951403076,211.71773678862263,0.030199236798665652,4936812926885636e-20,181.85030000000003,0,30,10,5
80,211.68753755182397,217.08645925364138,5.3989217018174145,0.005104671081089485,211.70739491111112,0.01985735928715826,4278869223810489e-20,181.85030000000003,0,30,10,5
81,211.68753755182397,216.76627689469854,5.07873934287457,0.005105651087854572,211.6954501566534,0.007912604829442671,33284656008999064e-21,181.85030000000003,0,30,10,5
82,211.68753755182397,216.46383608443415,4.776298532610184,0.0050019781647551685,211.68399886323,0.003538688593977213,4734598607838795e-20,181.85030000000003,0,30,10,5
83,211.68753755182397,216.18405297524905,4.49651542342508,0.004952602564858425,211.67485126627577,0.012686285548198839,5440997457659136e-20,181.85030000000003,0,30,10,5
84,211.68753755182397,215.92968490049827,4.242147348674308,0.004870463322549193,211.66922120733494,0.01831634448902264,5299359340848464e-20,181.85030000000003,0,30,10,5
85,211.68753755182397,215.6998444016997,4.012306849875728,0.004753174598743411,211.6675473525408,0.01999019928317125,440186376142256e-19,181.85030000000003,0,30,10,5
86,211.68753755182397,215.4907038613714,3.8031663095474357,0.004734632763573647,211.6790412583789,0.008496293445062975,0,181.85030000000003,0,30,10,5
87,211.68753755182397,215.29732412565565,3.609786573831684,0.004749683040442587,211.67897855546923,0.008558996354736337,0,181.85030000000003,0,30,10,5
88,211.68753755182397,215.11468850626562,3.4271509544416574,0.004676701783838506,211.67897420314773,0.008563348676233318,0,181.85030000000003,0,30,10,5
89,211.68753755182397,214.93850777821967,3.250970226395708,0.004640997582379391,211.67897000141127,0.008567550412692526,0,181.85030000000003,0,30,10,5
90,211.68753755182397,214.76575288572167,3.0782153338977025,0.004641085324265737,211.67896584437537,0.008571707448595589,0,181.85030000000003,0,30,10,5
91,211.68753755182397,214.59486962987413,2.9073320780501604,0.004458414657706081,211.6820604757275,0.005477076096468636,15005177226730856e-21,181.85030000000003,0,30,10,5
92,211.68753755182397,214.42556681651044,2.7380292646864746,0.0044630751121003415,211.6810358914428,0.0065016603811614004,17115289489548027e-21,181.85030000000003,0,30,10,5
93,211.68753755182397,214.25862950551664,2.5710919536926724,0.004420057346602379,211.68191831628715,0.005619235536812539,16445493056664134e-21,181.85030000000003,0,30,10,5
94,211.68753755182397,214.09558261212462,2.408045060300651,0.00441845819438672,211.68436140723296,0.0031761445910092334,2035548749249975e-20,181.85030000000003,0,30,10,5
95,211.68753755182397,213.93818489745263,2.250647345628664,0.004302877689626901,211.6874155490623,0.00012200276165685864,20317544631602105e-21,181.85030000000003,0,30,10,5
96,211.68753755182397,213.78804172231642,2.1005041704924565,0.004221847026817534,211.6900955071382,0.002557955314244964,17320424664742556e-21,181.85030000000003,0,30,10,5
97,211.68753755182397,213.6463828452955,1.9588452934715406,0.004176390314050201,211.6917607030071,0.004223151183140317,12689185803543834e-21,181.85030000000003,0,30,10,5
98,211.68753755182397,213.51384689518486,1.8263093433608901,0.0041671158592115785,211.69222788910844,0.0046903372844724345,7523861585071827e-21,181.85030000000003,0,30,10,5
99,211.68753755182397,213.3903911883504,1.7028536365264415,0.004194163361943556,211.69167843903963,0.004140887215669409,7848465507602024e-21,181.85030000000003,0,30,10,5
100,211.68753755182397,213.27545703470926,1.5879194828852974,0.004081480731820897,211.69048030619734,0.0029427543733788752,8393775743083716e-21,181.85030000000003,0,30,10,5
101,211.68753755182397,213.16810809345787,1.4805705416339094,0.004047458983894569,211.69048284936326,0.002945297539298508,0,181.85030000000003,0,30,10,5
102,211.68753755182397,213.0671395422343,1.3796019904103218,0.00400610892707508,211.68876229397233,0.0012247421483664311,0,181.85030000000003,0,30,10,5
103,211.68753755182397,212.97146828353806,1.2839307317140936,0.004030034119693364,211.68874335040783,0.0012057985838680452,0,181.85030000000003,0,30,10,5
104,211.68753755182397,212.88012391956758,1.1925863677436155,0.003909809930722948,211.68872627059113,0.0011887187671675292,0,181.85030000000003,0,30,10,5
105,211.68753755182397,212.79240981674852,1.104872264924552,0.003817387809251249,211.68871140218664,0.0011738503626759211,0,181.85030000000003,0,30,10,5
106,211.68753755182397,212.70796137618714,1.0204238243631778,0.0037722546372400763,211.68813527915594,0.0005977273319786036,6108094186851875e-21,181.85030000000003,0,30,10,5
107,211.68753755182397,212.6266977965231,0.9391602446991385,0.003738248297212399,211.6870203312954,0.0005172205285646214,832691831016419e-20,181.85030000000003,0,30,10,5
108,211.68753755182397,212.54876944854357,0.8612318967196018,0.0037045378502572166,211.68624291863122,0.001294633192742367,8917642525248699e-21,181.85030000000003,0,30,10,5
109,211.68753755182397,212.4744395755993,0.7869020237753261,0.003722130099557382,211.68584494663926,0.0016926051847008239,8071057244579683e-21,181.85030000000003,0,30,10,5
110,211.68753755182397,212.4039790081718,0.7164414563478374,0.00376781489539059,211.68579529505237,0.0017422567715925652,605417252209084e-20,181.85030000000003,0,30,10,5
111,211.68753755182397,212.33768034926356,0.6501427974395995,0.003745412214999588,211.6860244485185,0.001513103305455843,3500439089139847e-21,181.85030000000003,0,30,10,5
112,211.68753755182397,212.27574779677485,0.5882102449508864,0.0036057387740474917,211.68644577369457,0.001091778129392651,2217404563609193e-21,181.85030000000003,0,30,10,5
113,211.68753755182397,212.21811616390124,0.530578612077278,0.0037344654084348577,211.68696665820295,0.0005708936210169213,2563977727139862e-21,181.85030000000003,0,30,10,5
114,211.68753755182397,212.16477983931085,0.477242287486888,0.0035476982689237268,211.68749606657937,4148524459424152e-20,37839203455643695e-22,181.85030000000003,0,30,10,5
115,211.68753755182397,212.11542950757686,0.42789195575289796,0.003567179792021539,211.68795296675464,0.00041541493067143165,4510788176947944e-21,181.85030000000003,0,30,10,5
116,211.68753755182397,212.06981250845726,0.3822749566332959,0.0035939493440200086,211.68801840277612,0.00048085095215810725,0,181.85030000000003,0,30,10,5
117,211.68753755182397,212.02764264637852,0.3401050945545592,0.0034796405676530196,211.68773971406176,0.00020216223779812026,0,181.85030000000003,0,30,10,5
118,211.68753755182397,211.9886397581904,0.30110220636643703,0.00338828219544135,211.68773163242858,0.0001940806046150101,0,181.85030000000003,0,30,10,5
119,211.68753755182397,211.9525294702105,0.2649919183865279,0.0033196890949264146,211.68772626900525,0.00018871718128821158,0,181.85030000000003,0,30,10,5
120,211.68753755182397,211.91907708079427,0.23153952897030194,0.003298465958812402,211.68772252416335,0.00018497233938319368,0,181.85030000000003,0,30,10,5
121,211.68753755182397,211.88815342530688,0.2006158734829171,0.0032528593876670286,211.68829598857587,0.0007584367519086754,21812484449175903e-22,181.85030000000003,0,30,10,5
122,211.68753755182397,211.8596974096417,0.17215985781774634,0.0032493464620777773,211.68839383807014,0.0008562862461758414,23710792189749843e-22,181.85030000000003,0,30,10,5
123,211.68753755182397,211.83369447474087,0.14615692291690152,0.003270919854663686,211.6883594947558,0.0008219429318216953,23216206830878328e-22,181.85030000000003,0,30,10,5
124,211.68753755182397,211.81015416116395,0.12261660933998542,0.0033150396037826177,211.68822122107238,0.0006836692484171181,17952117043492273e-22,181.85030000000003,0,30,10,5
125,211.68753755182397,211.78908972546722,0.10155217364325608,0.0033817623473682223,211.68800808881372,0.0004705369897521905,9929151327544202e-22,181.85030000000003,0,30,10,5
126,211.68753755182397,211.77058891708316,0.08305136525919465,0.003134356464210075,211.68775533516688,0.00021778334291866486,7862582807679116e-22,181.85030000000003,0,30,10,5
127,211.68753755182397,211.7545973708609,0.06705981903692759,0.003203080768979653,211.6875039672959,3358452806878631e-20,10071907532882562e-22,181.85030000000003,0,30,10,5
128,211.68753755182397,211.74103766494198,0.0535001131180195,0.0032841068064493975,211.68729427617941,0.00024327564455006723,14717241953362177e-22,181.85030000000003,0,30,10,5
129,211.68753755182397,211.72993216017622,0.042394608352253726,0.003104543273681489,211.68715704903101,0.0003805027929502103,1633290863064148e-21,181.85030000000003,0,30,10,5
130,211.68753755182397,211.72107981787636,0.03354226605239319,0.0032472991913767733,211.68710687936658,0.0004306724573837073,14780292174017736e-22,181.85030000000003,0,30,10,5
131,211.68753755182397,211.71449417913294,0.026956627308976522,0.003086457875923698,211.68736101693855,0.00017653488541213846,0,181.85030000000003,0,30,10,5
132,211.68753755182397,211.7099743465424,0.02243679471843052,0.0030173555925120093,211.68735752235028,0.0001800294736824526,0,181.85030000000003,0,30,10,5
133,211.68753755182397,211.70737898230854,0.01984143048457554,0.0031935945881782462,211.68735405364816,0.00018349817580087802,0,181.85030000000003,0,30,10,5
134,211.68753755182397,211.70620008712717,0.01866253530320705,0.002948734819620728,211.68735061026538,0.00018694155858156591,0,181.85030000000003,0,30,10,5
135,211.68753755182397,211.70489515331127,0.01735760148730492,0.002602411149742456,211.68734719165545,0.0001903601685171452,0,181.85030000000003,0,30,10,5
136,211.68753755182397,211.7021185243403,0.014580972516341717,0.002610804110164522,211.68751353923776,24012586209209985e-21,5313653824168263e-22,181.85030000000003,0,30,10,5
137,211.68753755182397,211.69830147463063,0.010763922806660275,0.0020217753945351562,211.68742515645033,0.00011239537363394447,36961185116979324e-23,181.85030000000003,0,30,10,5
138,211.68753755182397,211.69375915769172,0.006221605867750668,0.0016141117295290514,211.68739952164927,0.00013803017469626866,39306285792480485e-23,181.85030000000003,0,30,10,5
139,211.68753755182397,211.6893299335105,0.0017923816865277331,0.0010257005171159202,211.6874345152617,0.00010303656225119084,5173316372490226e-22,181.85030000000003,0,30,10,5
140,211.68753755182397,211.68603652800516,0.0015010238188040148,0.002759925292736228,211.68750198257527,3556924869485556e-20,5325233237263305e-22,181.85030000000003,0,30,10,5
141,211.68753755182397,211.6850121889867,0.0025253628372752246,0.0018515525982845523,211.68756967533668,3212351271031366e-20,4592205702813601e-22,181.85030000000003,0,30,10,5
142,211.68753755182397,211.68566880171525,0.0018687501087129021,0.001485763409556225,211.687615981739,7842991502116092e-20,337866063467492e-21,181.85030000000003,0,30,10,5
143,211.68753755182397,211.6872838812883,0.00025367053567038056,0.0008231944192736466,211.68763413808637,9658626240138801e-20,20472133096712438e-23,181.85030000000003,0,30,10,5
144,211.68753755182397,211.68909060637142,0.0015530545474575774,0.00047286311020319955,211.68762867770806,9112588409720956e-20,11821660942009278e-23,181.85030000000003,0,30,10,5
145,211.68753755182397,211.69056066813823,0.0030231163142673267,0.00041495257425248807,211.68760903999006,7148816609969799e-20,18820218764536988e-23,181.85030000000003,0,30,10,5
146,211.68753755182397,211.6914457926946,0.003908240870629243,0.0005198317175783044,211.6875726678617,35116037736315775e-21,0,181.85030000000003,0,30,10,5
147,211.68753755182397,211.6917084046715,0.00417085284752261,0.0005489479774267021,211.68756897079967,3141897570912988e-20,0,181.85030000000003,0,30,10,5
148,211.68753755182397,211.69142519967022,0.003887647846255504,0.00046503000614592964,211.6875656591449,2810732092939361e-20,0,181.85030000000003,0,30,10,5
149,211.68753755182397,211.6907144063151,0.0031768544911301433,0.000380557385273983,211.68756238328575,2483146178633433e-20,0,181.85030000000003,0,30,10,5
150,211.68753755182397,211.68969990391142,0.0021623520874527458,0.0002483380770230433,211.68755913493214,21583108178901966e-21,0,181.85030000000003,0,30,10,5
151,211.68753755182397,211.68850165977418,0.0009641079502102912,0.0021130703598811157,211.68765598715473,0.00011843533076216772,44393781054215724e-23,181.85030000000003,0,30,10,5
152,211.68753755182397,211.68787722635756,0.0003396745335919604,0.0019482601847625328,211.68758080610132,4325427735807352e-20,19492733238831346e-23,181.85030000000003,0,30,10,5
153,211.68753755182397,211.68773808541894,0.00020053359497751444,0.0014831248432451464,211.68752679738168,10754442286042831e-21,17403423206626318e-23,181.85030000000003,0,30,10,5
154,211.68753755182397,211.68769044409973,0.00015289227576431585,0.0009629600940218141,211.68749999696288,37554861080479895e-21,24399406503561316e-23,181.85030000000003,0,30,10,5
155,211.68753755182397,211.68749571810528,41833718682937615e-21,0.00048320327767780076,211.68749368277724,43869046720601546e-21,2371682381309877e-22,181.85030000000003,0,30,10,5
156,211.68753755182397,211.68712534844158,0.0004122033823819038,0.0003393836613445953,211.68749794587555,39605948416010506e-21,16772545619788322e-23,181.85030000000003,0,30,10,5
157,211.68753755182397,211.68670558214464,0.0008319696793250841,0.00031867851461227686,211.68750580702815,3174479581957712e-20,8476715951388769e-23,181.85030000000003,0,30,10,5
158,211.68753755182397,211.68640983765502,0.001127714168944749,0.00037801630695693346,211.6875146772458,22874578178289084e-21,9377403304237456e-23,181.85030000000003,0,30,10,5
159,211.68753755182397,211.68635888135523,0.0011786704687324345,0.0003253130242806897,211.68752471276812,12839055841595837e-21,10953589667887323e-23,181.85030000000003,0,30,10,5
160,211.68753755182397,211.68657493050702,0.0009626213169440234,0.0002761746752181197,211.68753640935998,11424639865253994e-22,9865285820476188e-23,181.85030000000003,0,30,10,5
161,211.68753755182397,211.68698977487202,0.0005477769519472986,0.0002614581074995459,211.68754280892264,525709867815749e-20,0,181.85030000000003,0,30,10,5
162,211.68753755182397,211.6874845562964,5299552756810044e-20,0.00019387634213085907,211.6875396480592,2096235220960807e-21,0,181.85030000000003,0,30,10,5
163,211.68753755182397,211.68793579350776,0.0003982416837970959,0.00013966257142501715,211.68753650934576,10424782033169322e-22,0,181.85030000000003,0,30,10,5
164,211.68753755182397,211.68825017487234,0.0007126230483720519,7677750193881468e-20,211.68753338958254,416224142441024e-20,0,181.85030000000003,0,30,10,5
165,211.68753755182397,211.6883814323644,0.000843880540429609,6617910447973922e-20,211.6875302882796,7263544375746278e-21,0,181.85030000000003,0,30,10,5
166,211.68753755182397,211.68833083702728,0.0007932852033150084,982526239506352e-19,211.68765264308198,0.00011509125801012487,36889469908392886e-23,181.85030000000003,0,30,10,5
167,211.68753755182397,211.68813676274485,0.0005992109208818874,0.00011160374787853126,211.68760016584037,6261401640017539e-20,1544745884281736e-22,181.85030000000003,0,30,10,5
168,211.68753755182397,211.6878592003246,0.00032164850063054473,0.00010587380753518208,211.68756128583084,2373400687361027e-20,11149016322375971e-23,181.85030000000003,0,30,10,5
169,211.68753755182397,211.68756380952013,26257696163156652e-21,9713468057628109e-20,211.68754167634796,41245239970066905e-22,16973235759110139e-23,181.85030000000003,0,30,10,5
170,211.68753755182397,211.68730846935978,0.00022908246418751332,7176153802744278e-20,211.68753505149536,2500328605492541e-21,1787594001712023e-22,181.85030000000003,0,30,10,5
171,211.68753755182397,211.68713396140848,0.0004035904154875425,4453360848980329e-20,211.6875326307952,4921028761373236e-21,1276751291356959e-22,181.85030000000003,0,30,10,5
172,211.68753755182397,211.68705944593384,0.00047810589012442506,3076734733007772e-20,211.6875292225925,8329231462766984e-21,6694134682868243e-23,181.85030000000003,0,30,10,5
173,211.68753755182397,211.68708260855016,0.0004549432738087944,38131016630832404e-21,211.68752452436746,13027456503778012e-21,7075930522071339e-23,181.85030000000003,0,30,10,5
174,211.68753755182397,211.68718367231747,0.0003538795064912392,4554016793093159e-20,211.68752114353484,1640828912741199e-20,8688250120088743e-23,181.85030000000003,0,30,10,5
175,211.68753755182397,211.6873319350448,0.0002056167791693042,5244534178297696e-20,211.68752176374988,15788074080091974e-21,8086698010852563e-23,181.85030000000003,0,30,10,5
176,211.68753755182397,211.68749321925495,4433256901847926e-20,4835351681511946e-20,211.68753538366502,21681589430500026e-22,0,181.85030000000003,0,30,10,5
177,211.68753755182397,211.687636687512,9913568803199269e-20,38409089775605825e-21,211.68753236155507,5190268893784378e-21,0,181.85030000000003,0,30,10,5
178,211.68753755182397,211.687739850387,0.00020229856303899396,26697530749051715e-21,211.68752935623485,8195589117576674e-21,0,181.85030000000003,0,30,10,5
179,211.68753755182397,211.68779115527428,0.00025360345031799625,15777944751208897e-21,211.68752636742744,11184396527141871e-21,0,181.85030000000003,0,30,10,5
180,211.68753755182397,211.68779012967133,0.00025257784736254507,15826169014273213e-21,211.6875233948637,14156960276068276e-21,0,181.85030000000003,0,30,10,5
181,211.68753755182397,211.68774552312397,0.00020797130000005382,20967750404337255e-21,211.6876327189486,9516712464119337e-20,35278834064437585e-23,181.85030000000003,0,30,10,5
182,211.68753755182397,211.68767217047622,0.0001346186522539483,246909097195482e-19,211.6875779547266,40402902641289984e-21,12758771728201464e-23,181.85030000000003,0,30,10,5
183,211.68753755182397,211.68758737531925,4982349528859231e-20,23687048532862928e-21,211.68754022296227,2671138304322085e-21,872414779825211e-22,181.85030000000003,0,30,10,5
184,211.68753755182397,211.6875075260993,30025724669258125e-21,2106032338793732e-20,211.68752439592748,13155896482430762e-21,16762203713938106e-23,181.85030000000003,0,30,10,5
185,211.68753755182397,211.68744546895806,9208286590478565e-20,15048118306411802e-21,211.687523310315,14241508978329875e-21,17575668576815435e-23,181.85030000000003,0,30,10,5
186,211.68753755182397,211.68740893157351,0.00012862025045023984,854608016016926e-20,211.6875272016435,10350180474461013e-21,1268312220877495e-22,181.85030000000003,0,30,10,5
187,211.68753755182397,211.68740006737016,0.00013748445380201701,8121799763175877e-21,211.68752984330857,7708515397553128e-21,5844727895739273e-23,181.85030000000003,0,30,10,5
188,211.68753755182397,211.68741600057197,0.00012155125199342365,8866594358459638e-21,211.68752999769166,7554132309905981e-21,4589809385890931e-23,181.85030000000003,0,30,10,5
189,211.68753755182397,211.68745011669213,8743513183162577e-20,11095691064363921e-21,211.68752961368946,79381345017282e-19,5090760251865352e-23,181.85030000000003,0,30,10,5
190,211.68753755182397,211.6874937680217,4378380225489309e-20,12084555998220781e-21,211.68753111466776,6437156201855032e-21,5196646443531942e-23,181.85030000000003,0,30,10,5
191,211.68753755182397,211.68753804965937,4978354013474018e-22,11068713639176646e-21,211.68753851856022,9667362519394374e-22,0,181.85030000000003,0,30,10,5
192,211.68753755182397,211.68757534230465,3779048068963675e-20,8433649342576288e-21,211.6875356159496,19358743656994193e-22,0,181.85030000000003,0,30,10,5
193,211.68753755182397,211.68760040077206,6284894809027719e-20,553329534676202e-20,211.68753272822417,4823599795145128e-21,0,181.85030000000003,0,30,10,5
194,211.68753755182397,211.68761087445205,733226280829058e-19,41045344164047926e-22,211.68752985515744,769666652900014e-20,0,181.85030000000003,0,30,10,5
195,211.68753755182397,211.68760725750863,6970568466613258e-20,41759048671911415e-22,211.68752699652836,10555295602898696e-21,0,181.85030000000003,0,30,10,5
196,211.68753755182397,211.6875923633685,5481154454400894e-20,4934583067732016e-21,211.68763182051387,9426868990658477e-20,34115109907306704e-23,181.85030000000003,0,30,10,5
197,211.68753755182397,211.6875704852135,329333895479067e-19,589828371555153e-20,211.6875791126511,4156082712825082e-20,12507028544680072e-23,181.85030000000003,0,30,10,5
198,211.68753755182397,211.6875464339562,8882132220833228e-21,5657270977047861e-21,211.68754200192777,44501038019006955e-22,850399818859889e-22,181.85030000000003,0,30,10,5
199,211.68753755182397,211.6875246373207,12914503258798504e-21,4816577256785045e-21,211.68752538766012,12164163848638054e-21,15924983169194698e-23,181.85030000000003,0,30,10,5
200,211.68753755182397,211.68750844508483,2910673913447681e-20,3378645709883887e-21,211.68752277054128,14781282686726627e-21,16771664365459553e-23,181.85030000000003,0,30,10,5
201,211.68753755182397,211.68749972747122,37824352745019496e-21,2096510421715584e-21,211.68752515065515,12401168817177677e-21,12081056155466285e-23,181.85030000000003,0,30,10,5
202,211.68753755182397,211.68749878951766,38762306303397054e-21,21480992252724078e-22,211.68752680596037,10745863590955196e-21,5594182645822047e-23,181.85030000000003,0,30,10,5
203,211.68753755182397,211.68750456619196,32985632003601495e-21,21106137730468134e-22,211.68752664191237,1090991159458099e-20,4417618148326123e-23,181.85030000000003,0,30,10,5
204,211.68753755182397,211.6875150202718,22531552161808577e-21,27631948230040967e-22,211.6875264789323,11072891652474937e-21,51040928990738384e-24,181.85030000000003,0,30,10,5
205,211.68753755182397,211.68752764270218,9909121786222386e-21,28815075528117648e-22,211.68752849975914,9052064825709749e-21,48913554451246454e-24,181.85030000000003,0,30,10,5
206,211.68753755182397,211.68753995363642,24018124520353012e-22,26427918156990415e-22,211.68753666157045,8902535171273485e-22,0,181.85030000000003,0,30,10,5
207,211.68753755182397,211.6875499186456,12366821636078384e-21,19846345795067796e-22,211.68753386531813,36865058348212187e-22,0,181.85030000000003,0,30,10,5
208,211.68753755182397,211.68755622288688,18671062917974268e-21,12176021159808018e-22,211.68753108238138,6469442581646945e-21,0,181.85030000000003,0,30,10,5
209,211.68753755182397,211.68755837943138,20827607414730664e-21,10764340370061908e-22,211.6875283125718,923925216511634e-20,0,181.85030000000003,0,30,10,5
210,211.68753755182397,211.68755667997254,1912814857973899e-20,11059438749646174e-22,211.6875255557053,11996118672641387e-21,0,181.85030000000003,0,30,10,5
211,211.68753755182397,211.68755202159224,14469768274238959e-21,12365220572444861e-22,211.6876272278256,8967600163600764e-20,32804414876371384e-23,181.85030000000003,0,30,10,5
212,211.68753755182397,211.68754565878777,8106963804266343e-21,14401788796044219e-22,211.68757680289843,3925107446889342e-20,11958012547756228e-23,181.85030000000003,0,30,10,5
213,211.68753755182397,211.6875389346903,13828663441017852e-22,14027702212796958e-22,211.6875413095838,3757759827749396e-21,812542558718358e-22,181.85030000000003,0,30,10,5
214,211.68753755182397,211.68753304022906,451159490921782e-20,11381422034606458e-22,211.68752545798878,12093835181303803e-21,1535146213408704e-22,181.85030000000003,0,30,10,5
215,211.68753755182397,211.68752883740947,8714414491350908e-21,7898994337266855e-22,211.68752296933746,14582486500103187e-21,16152526332765168e-23,181.85030000000003,0,30,10,5
216,211.68753755182397,211.68752676628765,1078553631828072e-20,5461739394196919e-22,211.68752516771335,12384110618768318e-21,11617865484462679e-23,181.85030000000003,0,30,10,5
217,211.68753755182397,211.68752683790737,10713916594795592e-21,570161156957886e-21,211.68752655944039,10992383579377929e-21,5356951096232206e-23,181.85030000000003,0,30,10,5
218,211.68753755182397,211.68752870068215,8851141814147923e-21,5427089203609754e-22,211.68752613254878,11419275182333877e-21,42383455145511564e-24,181.85030000000003,0,30,10,5
219,211.68753755182397,211.68753175727937,5794544591708473e-21,6882142880970666e-22,211.6875256956455,11856178474545231e-21,48279463153259406e-24,181.85030000000003,0,30,10,5
220,211.68753755182397,211.6875353042755,2247548451350667e-21,7217283264526752e-22,211.6875274036733,10148150664690547e-21,4724072795170287e-23,181.85030000000003,0,30,10,5
221,211.68753755182397,211.68753866741932,11155953529851104e-22,6426597600306394e-22,211.68753539588107,2155942894432883e-21,0,181.85030000000003,0,30,10,5
222,211.68753755182397,211.68754131044903,3758625069849586e-21,4857198999230761e-22,211.68753269509168,4856732289226784e-21,0,181.85030000000003,0,30,10,5
223,211.68753755182397,211.68754290335326,5351529296149238e-21,28153372327865966e-23,211.6875300063059,7545518059259848e-21,0,181.85030000000003,0,30,10,5
224,211.68753755182397,211.68754334507292,5793248959662378e-21,28371557908579703e-23,211.68752732936505,10222458911357535e-21,0,181.85030000000003,0,30,10,5
225,211.68753755182397,211.68754274406743,5192243463625346e-21,2917078058402763e-22,211.68752466411397,12887709999631625e-21,0,181.85030000000003,0,30,10,5
226,211.68753755182397,211.68754136676054,3814936576418404e-21,3119449284364843e-22,211.68762270215845,8515033448475151e-20,3169531799092814e-22,181.85030000000003,0,30,10,5
227,211.68753755182397,211.68753956763214,20158081781573856e-22,35912078930241025e-23,211.68757386597758,3631415361837753e-20,11551206201924439e-23,181.85030000000003,0,30,10,5
228,211.68753755182397,211.68753771564863,16382466583308997e-23,349351817154527e-21,211.6875395426192,1990795226447517e-21,7843367502147203e-23,181.85030000000003,0,30,10,5
229,211.68753755182397,211.68753612999043,14218335309124086e-22,28623079431633336e-23,211.68752427391388,13277910085207623e-21,14838298116141382e-23,181.85030000000003,0,30,10,5
230,211.68753755182397,211.6875350343742,2517449757988288e-21,18789704320602377e-23,211.68752197156482,15580259145053788e-21,15612063073433546e-23,181.85030000000003,0,30,10,5
231,211.68753755182397,211.68753453469833,3017125635551565e-21,14225349778129726e-23,211.6875242250564,13326767572152676e-21,11232956692216097e-23,181.85030000000003,0,30,10,5
232,211.68753755182397,211.6875346200308,29317931762307126e-22,15070090163364172e-23,211.6875256987897,11853034266096074e-21,518182945441481e-22,181.85030000000003,0,30,10,5
233,211.68753755182397,211.68753518306193,23687620398504805e-22,14237120388542005e-23,211.6875253924975,12159326473693e-18,4096980485239025e-23,181.85030000000003,0,30,10,5
234,211.68753755182397,211.68753605345842,14983655489686498e-22,171703343448959e-21,211.68752503912415,12512699811395578e-21,46666614276584063e-24,181.85030000000003,0,30,10,5
235,211.68753755182397,211.6875370364771,5153468691787566e-22,1829969008289763e-22,211.6875267150906,10836733366659246e-21,4565652425014832e-23,181.85030000000003,0,30,10,5
236,211.68753755182397,211.68753794950814,3976841753683402e-22,16237858890636818e-23,211.68753431309165,3238732318777693e-21,0,181.85030000000003,0,30,10,5
237,211.68753755182397,211.68753865075934,1098935371146581e-21,1196012615574856e-22,211.68753169861134,5853212627471294e-21,0,181.85030000000003,0,30,10,5
238,211.68753755182397,211.68753905650348,15046795169837424e-22,7347013154153832e-23,211.68752909502481,8456799150735606e-21,0,181.85030000000003,0,30,10,5
239,211.68753755182397,211.68753914585193,1594027963847111e-21,7504552422451146e-23,211.68752650219696,1104962700537726e-20,0,181.85030000000003,0,30,10,5
240,211.68753755182397,211.6875389542263,14024023471392866e-22,767353391513866e-22,211.68752391999544,13631828522875367e-21,0,181.85030000000003,0,30,10,5
241,211.68753755182397,211.68753855844548,10066215168080817e-22,7793835919978065e-23,211.68761883941022,8128758625502996e-20,3069058649884937e-22,181.85030000000003,0,30,10,5
242,211.68753755182397,211.68753805724913,5054251630554063e-22,9211414683981308e-23,211.68757154280965,33990985684795305e-21,11186118099952106e-23,181.85030000000003,0,30,10,5
243,211.68753755182397,211.68753755127852,5454410256788833e-25,8877456411093832e-23,211.6875382789015,727077548390298e-21,7593028508168232e-23,181.85030000000003,0,30,10,5
244,211.68753755182397,211.68753712591885,42590511384332785e-23,7211538389414092e-23,211.68752345301678,14098807184836915e-21,14366382394825905e-23,181.85030000000003,0,30,10,5
245,211.68753755182397,211.68753683945795,71236601684177e-20,4761107521937073e-23,211.68752118045128,16371372680623608e-21,15116074365550957e-23,181.85030000000003,0,30,10,5
246,211.68753755182397,211.6875367176458,8341781665421877e-22,37098406950134925e-24,211.68752332665127,14225172691340049e-21,10875720809673991e-23,181.85030000000003,0,30,10,5
247,211.68753755182397,211.68753675459504,797228921101123e-21,3968451903387423e-23,211.68752473069654,12821127427287138e-21,5017232993509424e-23,181.85030000000003,0,30,10,5
248,211.68753755182397,211.6875369188155,6330084545425052e-22,3731180009773164e-23,211.68752442526065,13126563317200635e-21,39658491364965207e-24,181.85030000000003,0,30,10,5
249,211.68753755182397,211.68753716256808,3892558879670105e-22,4425189248739395e-23,211.6875240862298,1346559415082993e-20,45192803810323313e-24,181.85030000000003,0,30,10,5
250,211.68753755182397,211.6875374324392,11938476518480456e-23,467084758148939e-22,211.6875257202337,11831590256861091e-21,44198398541084313e-24,181.85030000000003,0,30,10,5


==> figures/testing_larger/benchmark_data.csv <==
iter, true_cost, ADMM_cost, ADMM_delta_cost, ADMM_prim_res, ADMM_SG_cost, ADMM_SG_delta_cost, ADMM_SG_prim_res, alpha, beta, rho, iter_ADMM, iter_SG
1,35.325768053966954,35.20775564961888,0.1180124043480717,0.8812838093815214,35.20775564961888,0.1180124043480717,0.8812838093815214,29.893200000000004,0,30,5,3
2,35.325768053966954,42.46707052850476,7.1413024745378095,0.3558655339697456,42.46707052850476,7.1413024745378095,0.3558655339697456,29.893200000000004,0,30,5,3
3,35.325768053966954,44.98624613612961,9.660478082162655,0.28167495040067836,44.98624613612961,9.660478082162655,0.28167495040067836,29.893200000000004,0,30,5,3
4,35.325768053966954,45.18338656714061,9.857618513173655,0.12600170931335883,45.18338656714061,9.857618513173655,0.12600170931335883,29.893200000000004,0,30,5,3
5,35.325768053966954,46.2182126574099,10.892444603442947,0.2377432712407438,46.20091931875203,10.875151264785075,0.23721618800306765,29.893200000000004,0,30,5,3
6,35.325768053966954,45.98149906355785,10.655731009590895,0.18628899187987355,45.86060034526784,10.534832291300887,0,29.893200000000004,0,30,5,3
7,35.325768053966954,45.20378272249041,9.878014668523456,0.10037479203004782,42.290008386593435,6.964240332626481,0,29.893200000000004,0,30,5,3
8,35.325768053966954,44.90373628391506,9.577968229948105,0.09563742707358033,39.59808559901401,4.272317545047059,0,29.893200000000004,0,30,5,3
9,35.325768053966954,44.78577055962121,9.46000250565426,0.09196908149629725,39.68627011484249,4.36050206087554,0.17478898442435145,29.893200000000004,0,30,5,3
10,35.325768053966954,44.651694037229284,9.32592598326233,0.08791856698113934,39.20436391607288,3.878595862105925,0.09955337311055501,29.893200000000004,0,30,5,3
11,35.325768053966954,44.49081142264865,9.165043368681694,0.07887861290021404,39.04611559035272,3.7203475363857663,0.08431871044376883,29.893200000000004,0,30,5,3
12,35.325768053966954,44.22717514013223,8.901407086165278,0.05773427510445647,38.94873436435778,3.6229663103908294,0.08048423767527968,29.893200000000004,0,30,5,3
13,35.325768053966954,43.85341066777129,8.527642613804339,0.03206904403435673,38.87683952740226,3.5510714734353073,0.0775492647627057,29.893200000000004,0,30,5,3
14,35.325768053966954,43.443433454559965,8.117665400593012,0.016971471517542296,38.78508843588562,3.4593203819186655,0,29.893200000000004,0,30,5,3
15,35.325768053966954,43.13483545384161,7.809067399874657,0.02827344419249907,38.163550868943844,2.8377828149768902,0,29.893200000000004,0,30,5,3
16,35.325768053966954,42.86378588128697,7.538017827320019,0.039525609455883355,37.576572898784384,2.2508048448174307,0,29.893200000000004,0,30,5,3
17,35.325768053966954,42.713539092615434,7.387771038648481,0.04147929011582558,37.41039042659158,2.0846223726246293,0.08040378686346315,29.893200000000004,0,30,5,3
18,35.325768053966954,42.66549944322032,7.339731389253366,0.034857096713362894,37.261610212372545,1.9358421584055918,0.06669916877278753,29.893200000000004,0,30,5,3
19,35.325768053966954,42.68169528753043,7.355927233563477,0.022765489476123647,37.02191322877686,1.6961451748099066,0.04742556249464888,29.893200000000004,0,30,5,3
20,35.325768053966954,42.722381513723725,7.396613459756772,0.009353238150938166,36.73538462013877,1.4096165661718132,0.023726724617281834,29.893200000000004,0,30,5,3
21,35.325768053966954,42.751038444924866,7.4252703909579125,0.006217352038765061,36.50713787701454,1.1813698230475893,0.01189195951233749,29.893200000000004,0,30,5,3
22,35.325768053966954,42.74156380546395,7.415795751496994,0.014245374953945249,36.55798253229483,1.232214478327876,0,29.893200000000004,0,30,5,3
23,35.325768053966954,42.68148975141594,7.355721697448985,0.018588724421601133,36.0574362642349,0.7316682102679479,0,29.893200000000004,0,30,5,3
24,35.325768053966954,42.571450111218205,7.245682057251251,0.01852436142084498,35.57905640074466,0.2532883467777083,0,29.893200000000004,0,30,5,3
25,35.325768053966954,42.422065608164864,7.0962975541979105,0.014893589529476146,35.31936718832857,0.0064008656383833795,0.0184977937105367,29.893200000000004,0,30,5,3
26,35.325768053966954,42.24964832096783,6.923880267000875,0.009127794129902828,35.13109180548763,0.1946762484793254,0.03379814885438834,29.893200000000004,0,30,5,3
27,35.325768053966954,42.07189082475243,6.746122770785476,0.00302385553635525,35.05553665942805,0.27023139453890366,0.036390420769086614,29.893200000000004,0,30,5,3
28,35.325768053966954,41.90361976985502,6.577851715888066,0.003465199402654216,35.09681264845714,0.22895540550981508,0.026447836982760292,29.893200000000004,0,30,5,3
29,35.325768053966954,41.75459897357526,6.428830919608309,0.007139689749077826,35.18499660911506,0.14077144485189308,0.015951250803797414,29.893200000000004,0,30,5,3
30,35.325768053966954,41.62871214159662,6.302944087629669,0.00880649515678475,35.27598914184594,0.04977891212101326,0,29.893200000000004,0,30,5,3
31,35.325768053966954,41.524439294632636,6.198671240665682,0.008414123280407249,35.27597857430165,0.04978947966530711,0,29.893200000000004,0,30,5,3
32,35.325768053966954,41.43630073085313,6.110532676886173,0.00643377165611385,35.27596831763572,0.049799736331230804,0,29.893200000000004,0,30,5,3
33,35.325768053966954,41.35676862617488,6.03100057220793,0.0035803920188898293,35.35811950537024,0.032351451403286546,0.01048063254518743,29.893200000000004,0,30,5,3
34,35.325768053966954,41.278170701218016,5.952402647251063,0.0007267813188426158,35.377871231506106,0.05210317753915206,0.00973429940627648,29.893200000000004,0,30,5,3
35,35.325768053966954,41.19420856007366,5.868440506106708,0.0020193898651802936,35.37901514801255,0.053247094045595134,0.008055550915192628,29.893200000000004,0,30,5,3
36,35.325768053966954,41.10095114266208,5.77518308869513,0.0036037275904929745,35.37248139878983,0.04671334482287648,0.007699087100585304,29.893200000000004,0,30,5,3
37,35.325768053966954,40.99708492946515,5.671316875498199,0.004168246996854725,35.364843129560946,0.039075075593991926,0.007822909480391329,29.893200000000004,0,30,5,3
38,35.325768053966954,40.88363822135296,5.557870167386007,0.0037919007024637885,35.37818907804633,0.05242102407937921,0,29.893200000000004,0,30,5,3
39,35.325768053966954,40.763327880944416,5.437559826977463,0.0027375675975749524,35.37536239919733,0.04959434523037487,0,29.893200000000004,0,30,5,3
40,35.325768053966954,40.63968661378204,5.313918559815086,0.0013563829407450163,35.37261138864436,0.04684333467740487,0,29.893200000000004,0,30,5,3
41,35.325768053966954,40.516204053173,5.190435999206045,0.00020931012347205573,35.358506757956434,0.0327387039894802,0.004887280295168187,29.893200000000004,0,30,5,3
42,35.325768053966954,40.39564622427038,5.069878170303426,0.0011489788586770528,35.34458544230693,0.018817388339975594,0.003994282482138978,29.893200000000004,0,30,5,3
43,35.325768053966954,40.279650733864564,4.95388267989761,0.0017896966313322444,35.33263983905303,0.006871785086076443,0.0028196902068390304,29.893200000000004,0,30,5,3
44,35.325768053966954,40.16862403940802,4.842855985441069,0.0019499683285657127,35.32324657271717,0.0025214812497864614,0.0017858613705650614,29.893200000000004,0,30,5,3
45,35.325768053966954,40.06190285572856,4.736134801761608,0.0016910560611988696,35.316183558466605,0.009584495500348567,0.0017826450465575053,29.893200000000004,0,30,5,3
46,35.325768053966954,39.958096712202725,4.632328658235771,0.00114864353736553,35.323289633506796,0.002478420460157338,0,29.893200000000004,0,30,5,3
47,35.325768053966954,39.8555084772268,4.529740423259845,0.0004916178996325433,35.32266314934684,0.0031049046201161445,0,29.893200000000004,0,30,5,3
48,35.325768053966954,39.75253381412737,4.426765760160414,0.0001759223713249074,35.32256817709563,0.003199876871320839,0,29.893200000000004,0,30,5,3
49,35.325768053966954,39.647963736232555,4.322195682265601,0.0006240039686863936,35.31795069840615,0.007817355560803207,0.0018006017637782533,29.893200000000004,0,30,5,3
50,35.325768053966954,39.5411484903655,4.215380436398547,0.0008750601101903625,35.31234954686346,0.013418507103494903,0.0023659157600691236,29.893200000000004,0,30,5,3
51,35.325768053966954,39.43201698905622,4.106248935089269,0.0009031712292724121,35.309477967447954,0.016290086518999658,0.0024782621434617695,29.893200000000004,0,30,5,3
52,35.325768053966954,39.32097625168754,3.9952081977205864,0.000752482177972791,35.3098354952541,0.015932558712854927,0.002204504806486226,29.893200000000004,0,30,5,3
53,35.325768053966954,39.20868598149527,3.882917927528318,0.0005193814536184518,35.31307736862196,0.012690685344992403,0.0016496201665360697,29.893200000000004,0,30,5,3
54,35.325768053966954,39.095922521124436,3.7701544671574823,0.00030013236149839637,35.32017442775995,0.005593626207001989,0,29.893200000000004,0,30,5,3
55,35.325768053966954,38.983541444971216,3.6577733910042625,0.0002947669067086283,35.32013469508872,0.0056333588782351285,0,29.893200000000004,0,30,5,3
56,35.325768053966954,38.872048345945075,3.546280291978121,0.0037166896500707967,35.32013068644934,0.005637367517614678,0,29.893200000000004,0,30,5,3
57,35.325768053966954,38.764060458388315,3.438292404421361,0.004433435027832434,35.325811756300595,4370233364170417e-20,0.0003972103382656953,29.893200000000004,0,30,5,3
58,35.325768053966954,38.65757139088198,3.331803336915023,0.002105395559723837,35.32799643406895,0.002228380101996663,0.00046934857966835847,29.893200000000004,0,30,5,3
59,35.325768053966954,38.55091959985459,3.225151545887634,0.0010615338353160302,35.32985082878242,0.004082774815465484,0.0007971697478118372,29.893200000000004,0,30,5,3
60,35.325768053966954,38.444130614966156,3.118362560999202,0.0009518961204071858,35.33116657047148,0.005398516504527606,0.0009553676987809609,29.893200000000004,0,30,5,3
61,35.325768053966954,38.337141867003915,3.011373813036961,0.0005583165682857363,35.33166168230646,0.005893628339507018,0.0009366344655841611,29.893200000000004,0,30,5,3
62,35.325768053966954,38.230031763262105,2.904263709295151,0.005304016528258024,35.332605589383235,0.006837535416281071,0,29.893200000000004,0,30,5,3
63,35.325768053966954,38.12599305827516,2.800225004308203,0.003511215886836701,35.33054159161156,0.00477353764460986,0,29.893200000000004,0,30,5,3
64,35.325768053966954,38.02047139653104,2.6947033425640896,0.018921970435164068,35.32954879534179,0.0037807413748396357,0,29.893200000000004,0,30,5,3
65,35.325768053966954,37.98779122388839,2.662023169921433,0.03222574770977548,35.33021887916854,0.0044508252015873495,0.000560449647590587,29.893200000000004,0,30,5,3
66,35.325768053966954,38.03172849840122,2.705960444434268,0.02013739425192287,35.32881046521636,0.0030424112494031874,0.0003904186328758134,29.893200000000004,0,30,5,3
67,35.325768053966954,38.01832438525565,2.6925563312886993,0.0107834390712715,35.32713147711563,0.0013634231486747694,0.0002020914394198647,29.893200000000004,0,30,5,3
68,35.325768053966954,37.967102091643724,2.6413340376767707,0.009482037833608346,35.32557405468382,0.00019399928313390546,0.00010948901062357408,29.893200000000004,0,30,5,3
69,35.325768053966954,37.89253927181088,2.566771217843929,0.008276580511858032,35.32438694880951,0.001381105157442164,0.00020858068936243867,29.893200000000004,0,30,5,3
70,35.325768053966954,37.81689831553196,2.4911302615650044,0.004493310623214351,35.325225584175605,0.0005424697913483101,0,29.893200000000004,0,30,5,3
71,35.325768053966954,37.74854219697105,2.422774143004098,0.002245409269645959,35.325196177520375,0.0005718764465783011,0,29.893200000000004,0,30,5,3
72,35.325768053966954,37.689962592220965,2.3641945382540115,0.003767122260641557,35.325195186705436,0.0005728672615177288,0,29.893200000000004,0,30,5,3
73,35.325768053966954,37.641539777312644,2.3157717233456907,0.004642684222762897,35.32453572443508,0.0012323295318736882,0.00021183652005686183,29.893200000000004,0,30,5,3
74,35.325768053966954,37.60266347574341,2.2768954217764588,0.004606486818961414,35.32387136648707,0.0018966874798849176,0.0002744452372997795,29.893200000000004,0,30,5,3
75,35.325768053966954,37.57157954721397,2.245811493247018,0.003816544637431919,35.32366310869788,0.002104945269074676,0.0002874280156419305,29.893200000000004,0,30,5,3
76,35.325768053966954,37.54543467766637,2.2196666236994176,0.0024992651794779356,35.32387870387133,0.001889350095623854,0.00025267081641178917,29.893200000000004,0,30,5,3
77,35.325768053966954,37.520867261998816,2.1950992080318628,0.001046593576598527,35.324397351158204,0.0013707028087495132,0.00018317368779063447,29.893200000000004,0,30,5,3
78,35.325768053966954,37.49479429216837,2.1690262382014183,0.000767127727450709,35.325063856880995,0.0007041970859589242,9703784939729084e-20,29.893200000000004,0,30,5,3
79,35.325768053966954,37.465010437766075,2.1392423837991217,0.001671219343812267,35.32572964842715,3840553980438699e-20,2599091910750555e-20,29.893200000000004,0,30,5,3
80,35.325768053966954,37.430450978998245,2.104682925031291,0.0021852338802547237,35.32628072393661,0.0005126699696589299,7321629104838727e-20,29.893200000000004,0,30,5,3
81,35.325768053966954,37.39115579859661,2.0653877446296534,0.002204031261575309,35.326648984128894,0.0008809301619407961,0.00012221839324667324,29.893200000000004,0,30,5,3
82,35.325768053966954,37.34803478491288,2.0222667309459297,0.001809663673935901,35.32681113168995,0.0010430777229970545,0.00014506624670786075,29.893200000000004,0,30,5,3
83,35.325768053966954,37.30253000818353,1.9767619542165775,0.001158743399070303,35.32678164132155,0.0010135873545991103,0.00014146721600604966,29.893200000000004,0,30,5,3
84,35.325768053966954,37.256252031581205,1.9304839776142515,0.000453713493540073,35.326598931948986,0.0008308779820325185,0.00011603185278733774,29.893200000000004,0,30,5,3
85,35.325768053966954,37.21065065813247,1.8848826041655187,0.000408331799130723,35.3263175224557,0.0005494684887494827,7640221081068346e-20,29.893200000000004,0,30,5,3
86,35.325768053966954,37.16676080580424,1.840992751837284,0.000827271592507531,35.32599716822988,0.0002291142629289311,32121269830081455e-21,29.893200000000004,0,30,5,3
87,35.325768053966954,37.12518325648801,1.799415202521054,0.0010572850869489455,35.32569376948857,7428447838009333e-20,17699785968685522e-21,29.893200000000004,0,30,5,3
88,35.325768053966954,37.0858916848013,1.760123630834343,0.0010534042274607614,35.32545206658442,0.0003159873825353543,4847549564167531e-20,29.893200000000004,0,30,5,3
89,35.325768053966954,37.048456136139585,1.7226880821726311,0.0008594705630999383,35.32530058383251,0.00046747013444559116,687354529826093e-19,29.893200000000004,0,30,5,3
90,35.325768053966954,37.01217774683599,1.6864096928690344,0.0005498360697867731,35.3252494549759,0.0005185989910501121,7496836212688045e-20,29.893200000000004,0,30,5,3
91,35.325768053966954,36.976270271363035,1.650502217396081,0.00022171716005226725,35.32529131940908,0.0004767345578713389,6827271128858524e-20,29.893200000000004,0,30,5,3
92,35.325768053966954,36.94002487870169,1.6142568247347384,0.00018904426525527364,35.32540493236861,0.00036312159834039903,5182070673249443e-20,29.893200000000004,0,30,5,3
93,35.325768053966954,36.90292986979394,1.5771618158269831,0.00039203852409642055,35.325560623528915,0.00020743043803861383,29983857619406126e-21,29.893200000000004,0,30,5,3
94,35.325768053966954,36.864730744841296,1.5389626908743423,0.0005033813566322679,35.325726437000824,4161696612925425e-20,8735153629367464e-21,29.893200000000004,0,30,5,3
95,35.325768053966954,36.82543021158217,1.4996621576152194,0.000503184222811249,35.32587377373414,0.00010571976718409815,15625588597831686e-21,29.893200000000004,0,30,5,3
96,35.325768053966954,36.78523932032001,1.4594712663530558,0.00041044947353410094,35.32598160720785,0.00021355324089711303,29749105274678368e-21,29.893200000000004,0,30,5,3
97,35.325768053966954,36.744498167754365,1.4187301137874115,0.0002606640705888713,35.32603875270739,0.00027069874043661457,3725697207032081e-20,29.893200000000004,0,30,5,3
98,35.325768053966954,36.70358697345148,1.3778189194845254,0.00010055168147650593,35.32604411477609,0.00027606080913500364,37679856799707026e-21,29.893200000000004,0,30,5,3
99,35.325768053966954,36.66284627695292,1.3370782229859657,0.00012333129425614675,35.32600521289264,0.00023715892568532126,3205150111267348e-20,29.893200000000004,0,30,5,3
100,35.325768053966954,36.6225043119487,1.296736257981749,0.00023161454209060103,35.325935531118944,0.00016747715199016966,22277092099065652e-21,29.893200000000004,0,30,5,3
101,35.325768053966954,36.5827055771907,1.2569375232237476,0.00027353525842689153,35.325851336633825,8328266687129826e-20,10768929743073169e-21,29.893200000000004,0,30,5,3
102,35.325768053966954,36.5434519505107,1.2176838965437469,0.00029274272361951486,35.325768581223,5272560485991562e-22,3570119154083094e-21,29.893200000000004,0,30,5,3
103,35.325768053966954,36.50460223392485,1.1788341799578959,0.0002877199359345445,35.32570037406714,6767989981426581e-20,11203977442536948e-21,29.893200000000004,0,30,5,3
104,35.325768053966954,36.46600408561764,1.1402360316506872,0.0002797419735676289,35.32565533477139,0.00011271919556321564,17176984251801524e-21,29.893200000000004,0,30,5,3
105,35.325768053966954,36.427491662262604,1.10172360829565,0.000279926668374988,35.32563694139433,0.0001311125726246587,19552794940942095e-21,29.893200000000004,0,30,5,3
106,35.325768053966954,36.38890894841545,1.0631408944484946,0.0002827413739823379,35.325643811251325,0.00012424271562849754,1845251779799663e-20,29.893200000000004,0,30,5,3
107,35.325768053966954,36.35013814692864,1.0243700929616892,0.0002899103740805985,35.32567071555335,973384136031541e-19,14606938713090688e-21,29.893200000000004,0,30,5,3
108,35.325768053966954,36.311117840545116,0.985349786578162,0.00029571428326947464,35.32571004585581,580081111465347e-19,9107432558226043e-21,29.893200000000004,0,30,5,3
109,35.325768053966954,36.271845995672,0.9460779417050489,0.00029858526627240113,35.32575342457861,14629388346065753e-21,3348340143934342e-21,29.893200000000004,0,30,5,3
110,35.325768053966954,36.23235818555066,0.9065901315837053,0.0002872106137411298,35.32579317847085,2512450389957621e-20,324552793179939e-20,29.893200000000004,0,30,5,3
111,35.325768053966954,36.19275079409244,0.8669827401254864,0.0002781343067129594,35.325823460726674,5540675972071085e-20,71485113556177615e-22,29.893200000000004,0,30,5,3
112,35.325768053966954,36.153105714935265,0.8273376609683112,0.00026407906050150215,35.3258408979108,7284394384754478e-20,9490755527041914e-21,29.893200000000004,0,30,5,3
113,35.325768053966954,36.113509001037635,0.7877409470706809,0.00025704769269291317,35.32584473395301,7667998605853654e-20,9974317935307137e-21,29.893200000000004,0,30,5,3
114,35.325768053966954,36.07401274455605,0.7482446905890967,0.0002599664812168983,35.32583652890589,6847493893502588e-20,8801296148827869e-21,29.893200000000004,0,30,5,3
115,35.325768053966954,36.03463748022907,0.7088694262621189,0.0002619427786222667,35.32581953275802,5147879106459641e-20,6430449835640149e-21,29.893200000000004,0,30,5,3
116,35.325768053966954,35.99537984511773,0.6696117911507784,0.0002765696434982334,35.32579788776802,29833801065137777e-21,3469987999055782e-21,29.893200000000004,0,30,5,3
117,35.325768053966954,35.95622066345088,0.6304526094839247,0.0002695396001718052,35.32577581578591,7761818956453226e-21,9816422851707174e-22,29.893200000000004,0,30,5,3
118,35.325768053966954,35.91713835951606,0.5913703055491055,0.00027900894129735714,35.32575692420653,11129760423500556e-21,2516384938641982e-21,29.893200000000004,0,30,5,3
119,35.325768053966954,35.878050181814636,0.5522821278476826,0.0003168836767335216,35.325743723414426,2433055252737404e-20,424304466043082e-20,29.893200000000004,0,30,5,3
120,35.325768053966954,35.83892474086324,0.5131566868962878,0.0003440005361237375,35.32573739937518,30654591775203244e-21,5063465146125844e-21,29.893200000000004,0,30,5,3
121,35.325768053966954,35.79978136266596,0.47401330869900704,0.00034043979093524216,35.325737836746484,30217220469808126e-21,49557086609991485e-22,29.893200000000004,0,30,5,3
122,35.325768053966954,35.760612634505854,0.4348445805389005,0.0003157625068963912,35.32574384818982,24205777130248407e-21,4082090367066702e-21,29.893200000000004,0,30,5,3
123,35.325768053966954,35.72139794043569,0.39562988646873976,0.00029116059261218583,35.32575353947493,14514492022499326e-21,27123054817585516e-22,29.893200000000004,0,30,5,3
124,35.325768053966954,35.682129774959556,0.3563617209926022,0.0002991474226654933,35.32576472947743,3324489526335128e-21,11881815221373665e-22,29.893200000000004,0,30,5,3
125,35.325768053966954,35.64280573264532,0.31703767867836774,0.00029416705712148546,35.32577534843278,7294465824259078e-21,6535581758514156e-22,29.893200000000004,0,30,5,3
126,35.325768053966954,35.60348410735207,0.27771605338511307,0.0006061792235259287,35.32578375373709,156997701381556e-19,1685510538478199e-21,29.893200000000004,0,30,5,3
127,35.325768053966954,35.564426888511825,0.23865883454487147,0.0071119603745205375,35.32578892571622,2087174926401758e-20,2394880727928876e-21,29.893200000000004,0,30,5,3
128,35.325768053966954,35.53130292185107,0.20553486788411846,0.009137790476120698,35.32579053123083,22477263875941844e-21,26221156223530226e-22,29.893200000000004,0,30,5,3
129,35.325768053966954,35.504693718710136,0.17892566474318272,0.010753960342939958,35.32578886625947,2081229251871264e-20,2399391485385677e-21,29.893200000000004,0,30,5,3
130,35.325768053966954,35.484363025186845,0.15859497121989108,0.010992964139914603,35.32578470631701,1665235005532395e-20,183474191880171e-20,29.893200000000004,0,30,5,3
131,35.325768053966954,35.46701476411463,0.14124671014767642,0.010940969601371564,35.32577910375264,1104978568378101e-20,10807049184773424e-22,29.893200000000004,0,30,5,3
132,35.325768053966954,35.450591285262924,0.12482323129597006,0.010718403532585529,35.32577317322223,5119255277463708e-21,35432775337316537e-23,29.893200000000004,0,30,5,3
133,35.325768053966954,35.433618955174396,0.10785090120744201,0.01052209727950665,35.3257679018442,1521227517287116e-22,5457791513949672e-22,29.893200000000004,0,30,5,3
134,35.325768053966954,35.4158068496012,0.09003879563424988,0.010431110360338326,35.32576401066033,404330662462371e-20,10337843673015625e-22,29.893200000000004,0,30,5,3
135,35.325768053966954,35.39780352380214,0.0720354698351855,0.0104225594252944,35.32576188143565,6172531300308037e-21,13006074231342223e-22,29.893200000000004,0,30,5,3
136,35.325768053966954,35.38067506962409,0.05490701565713607,0.010496612897206914,35.325761550020815,6503946138991523e-21,13217441533977393e-22,29.893200000000004,0,30,5,3
137,35.325768053966954,35.36565052249175,0.03988246852479449,0.010634514701399709,35.325762756569276,5297397677850313e-21,11310952638623515e-22,29.893200000000004,0,30,5,3
138,35.325768053966954,35.353543495982045,0.0277754420150913,0.010839866261678828,35.325765035304336,30186626176487152e-22,7943728681513604e-22,29.893200000000004,0,30,5,3
139,35.325768053966954,35.34518558448942,0.01941753052246753,0.010728403989577447,35.325767822957445,23100950841126178e-23,3967954616641848e-22,29.893200000000004,0,30,5,3
140,35.325768053966954,35.34060634411179,0.014838290144837174,0.010398898261325205,35.32577056537003,25114030748341065e-22,1416053197826073e-22,29.893200000000004,0,30,5,3
141,35.325768053966954,35.3391571878956,0.013389133928647823,0.009817072967734626,35.32577280536725,47514002972093294e-22,388313764514923e-21,29.893200000000004,0,30,5,3
142,35.325768053966954,35.33953394489635,0.01376589092939895,0.00888975580920636,35.325774240769526,6186802572472061e-21,5978532938518671e-22,29.893200000000004,0,30,5,3
143,35.325768053966954,35.33990351461786,0.01413546065090543,0.00779496520779786,35.32577474802415,6694057198330938e-21,6841938107337359e-22,29.893200000000004,0,30,5,3
144,35.325768053966954,35.33878730499442,0.013019251027465373,0.007258905860048202,35.32577437321211,6319245159147613e-21,649323927342638e-21,29.893200000000004,0,30,5,3
145,35.325768053966954,35.33672582088637,0.010957766919418077,0.00615566861079367,35.32577329716432,5243197364279695e-21,5179332718874083e-22,29.893200000000004,0,30,5,3
146,35.325768053966954,35.333642697729076,0.007874643762121991,0.00530862409303949,35.325771784499146,37305321924918644e-22,32796434057270047e-23,29.893200000000004,0,30,5,3
147,35.325768053966954,35.330273509129476,0.004505455162522765,0.004583776308150262,35.32577012740265,20734356951379596e-22,12930985455218664e-23,29.893200000000004,0,30,5,3
148,35.325768053966954,35.32742786879961,0.0016598148326565365,0.00497190972585561,35.325768594063454,5400965008561798e-22,11407330000083915e-23,29.893200000000004,0,30,5,3
149,35.325768053966954,35.32629792926614,0.0005298752991862443,0.004683647131660544,35.32576738932218,6646447729963256e-22,2478134657015907e-22,29.893200000000004,0,30,5,3
150,35.325768053966954,35.326420942065205,0.0006528880982514806,0.004279213742670588,35.32576663190155,14220654023233692e-22,33107973362326697e-23,29.893200000000004,0,30,5,3
151,35.325768053966954,35.32730565719136,0.0015376032244063254,0.0036145846154040373,35.325766349203775,17047631786226702e-22,34998450160347724e-23,29.893200000000004,0,30,5,3
152,35.325768053966954,35.32834331662138,0.002575262654424648,0.00295888885781106,35.325766487670684,1566296269572831e-21,3108380207602885e-22,29.893200000000004,0,30,5,3
153,35.325768053966954,35.32910221115247,0.00333415718551322,0.0024985547800857443,35.32576693451834,11194486120302827e-22,229365391619901e-21,29.893200000000004,0,30,5,3
154,35.325768053966954,35.32939430087326,0.0036262469063075287,0.00229387389237897,35.32576754550078,5084661722776218e-22,12689209834750073e-23,29.893200000000004,0,30,5,3
155,35.325768053966954,35.32922856176466,0.0034605077977047927,0.0022364632343171657,35.32576817325268,11928572973829432e-23,4037606917863219e-23,29.893200000000004,0,30,5,3
156,35.325768053966954,35.32871936616493,0.0029513121979789503,0.0021622109480051426,35.325768691548426,6375814720627204e-22,8696911997953191e-23,29.893200000000004,0,30,5,3
157,35.325768053966954,35.328003414317244,0.002235360350290705,0.0019920888209700445,35.325769012227816,958260862660154e-21,2336957526391738e-20,29.893200000000004,0,30,5,3
158,35.325768053966954,35.327190772924,0.0014227189570448218,0.0017460214782609176,35.325761064320375,698964657885881e-20,4287314717261042e-20,29.893200000000004,0,30,5,3
159,35.325768053966954,35.3263509865267,0.00058293255974462,0.0014961741639400274,35.32575261476168,1543920527069531e-20,4156108388527869e-20,29.893200000000004,0,30,5,3
160,35.325768053966954,35.3255422552096,0.00022579875735573296,0.0030208869970483176,35.325754382206284,13671760669353716e-21,30248558846039e-18,29.893200000000004,0,30,5,3
161,35.325768053966954,35.325548271726475,0.0002197822404781391,0.0027748407430523564,35.325758761443474,929252347958709e-20,13214368075824188e-21,29.893200000000004,0,30,5,3
162,35.325768053966954,35.3259122988143,0.00014424484734831822,0.0025216247121570834,35.32576507583165,2978135306364038e-21,43025296747361374e-22,29.893200000000004,0,30,5,3
163,35.325768053966954,35.32624310561111,0.0004750516441589525,0.0019913471149735702,35.32577009100862,2037041667790618e-21,12840202285285166e-21,29.893200000000004,0,30,5,3
164,35.325768053966954,35.32631863225757,0.0005505782906141121,0.0015088490133876033,35.325772344970574,4291003619982803e-21,1494026736219829e-20,29.893200000000004,0,30,5,3
165,35.325768053966954,35.32609432313379,0.0003262691668339812,0.0011733710256226083,35.32577273951847,4685551516558917e-21,11590475609863206e-21,29.893200000000004,0,30,5,3
166,35.325768053966954,35.32568702777448,8102619247551957e-20,0.0009990292327527726,35.32577174886699,3694900037487514e-21,5805106446650976e-21,29.893200000000004,0,30,5,3
167,35.325768053966954,35.32527881385139,0.00048924011556295,0.0009745400974845475,35.325770144229516,2090262562148837e-21,20908138917341917e-22,29.893200000000004,0,30,5,3
168,35.325768053966954,35.32502300643809,0.0007450475288663938,0.0010053075573899489,35.325768643197335,5892303818200162e-22,44825110012249985e-22,29.893200000000004,0,30,5,3
169,35.325768053966954,35.32499154887419,0.0007765050927659445,0.0009887645266382628,35.32576765675932,397207635671748e-21,54310425492200755e-22,29.893200000000004,0,30,5,3
170,35.325768053966954,35.325168544064965,0.0005995099019884265,0.0008899054231049028,35.32576726436336,7896035967291937e-22,4405128065666664e-21,29.893200000000004,0,30,5,3
171,35.325768053966954,35.325476286211206,0.000291767755747685,0.0007313538061961341,35.32576731490897,7390579810362397e-22,23949047010030965e-22,29.893200000000004,0,30,5,3
172,35.325768053966954,35.32581396665587,4591268891829259e-20,0.0005684045108615015,35.32576756832848,4856384734353014e-22,9183766419816854e-22,29.893200000000004,0,30,5,3
173,35.325768053966954,35.32609235246065,0.00032429849369464137,0.00046686527903843695,35.32576781589399,23807296400946143e-23,1621753215025031e-21,29.893200000000004,0,30,5,3
174,35.325768053966954,35.32625522966685,0.0004871756998952037,0.0004514464080954055,35.32576794521833,1087486225515022e-22,2045807727591813e-21,29.893200000000004,0,30,5,3
175,35.325768053966954,35.326285841011845,0.0005177870448918043,0.00047122451368967176,35.32576794627189,1076950653100539e-22,17475422249143889e-22,29.893200000000004,0,30,5,3
176,35.325768053966954,35.32620148722178,0.0004334332548268094,0.00047056605023422694,35.325767876746426,17722052803037514e-23,10456379300215959e-22,29.893200000000004,0,30,5,3
177,35.325768053966954,35.32604145057413,0.00027339660717728975,0.0004319856394123867,35.32576781338335,2405836028174235e-22,43554844300891086e-23,29.893200000000004,0,30,5,3
178,35.325768053966954,35.32585317992999,851259630394452e-19,0.0003655349660794594,35.32576781199535,24197160541916674e-23,5646694272062602e-22,29.893200000000004,0,30,5,3
179,35.325768053966954,35.32568032375776,8773020919505825e-20,0.00029480292305468823,35.3257678882801,16568685623497004e-23,7546334793910503e-22,29.893200000000004,0,30,5,3
180,35.325768053966954,35.325554580631675,0.00021347333527899082,0.0002455882414278977,35.32576802010416,3386279701089734e-23,6980719555415756e-22,29.893200000000004,0,30,5,3
181,35.325768053966954,35.32549194254969,0.0002761114172642465,0.0002290006806203189,35.32576816397775,11001079514016965e-23,4896930838591517e-22,29.893200000000004,0,30,5,3
182,35.325768053966954,35.32549290717512,0.000275146791835823,0.00023067354422098767,35.3257682755951,22162814872217496e-23,29918038480420397e-23,29.893200000000004,0,30,5,3
183,35.325768053966954,35.3255456320922,0.0002224218747528539,0.00022964846549646778,35.3257683259038,2719368481507445e-22,2727782548831398e-22,29.893200000000004,0,30,5,3
184,35.325768053966954,35.32563074174126,0.00013731222569646206,0.0002158120064026672,35.32576830822861,2542616570622158e-22,3031467007729552e-22,29.893200000000004,0,30,5,3
185,35.325768053966954,35.325726512975514,4154099143960366e-20,0.00018969479628324324,35.325768236331776,18236482191014147e-23,27685919252525893e-23,29.893200000000004,0,30,5,3
186,35.325768053966954,35.325813391961404,4533799445027853e-20,0.00015832054743378875,35.325768136374194,8240724014285661e-23,2063918605349957e-22,29.893200000000004,0,30,5,3
187,35.325768053966954,35.32587715545905,0.00010910149209308884,0.0001317104044333936,35.325768036918305,17048648714990122e-24,14912815312423788e-23,29.893200000000004,0,30,5,3
188,35.325768053966954,35.32591043481219,0.00014238084523299221,0.00011768585069497727,35.325767960585125,9338182849205623e-23,14426419437639398e-23,29.893200000000004,0,30,5,3
189,35.325768053966954,35.325912686557764,0.00014463259081054503,0.00011494024986497781,35.32576791944413,13452282132675464e-23,1534129896272996e-22,29.893200000000004,0,30,5,3
190,35.325768053966954,35.325888957363425,0.00012090339647130577,0.00011479164674477273,35.325767914481034,1394859197034748e-22,14168092195097674e-23,29.893200000000004,0,30,5,3
191,35.325768053966954,35.325847925654166,7987168721257376e-20,0.00011026676071125765,35.32576793816947,11579748360190933e-23,1110026475135919e-22,29.893200000000004,0,30,5,3
192,35.325768053966954,35.32579971506221,3166109525665206e-20,9956812881110513e-20,35.3257679785476,7541935076460504e-23,79431203190434e-21,29.893200000000004,0,30,5,3
193,35.325768053966954,35.32575389705269,14156914261320708e-21,8493264702321237e-20,35.32576802325092,307160306078913e-22,6562215689223403e-23,29.893200000000004,0,30,5,3
194,35.325768053966954,35.32571797218871,5008177824095128e-20,7083155737340078e-20,35.32576806244233,8475375068428548e-24,673712929609768e-22,29.893200000000004,0,30,5,3
195,35.325768053966954,35.32569647831316,715756537914558e-19,6170355571744267e-20,35.325768090225196,3625824263053801e-23,6873148451924477e-23,29.893200000000004,0,30,5,3
196,35.325768053966954,35.32569074550934,7730845761244609e-20,5859806994922e-17,35.32576810467526,50708308663161006e-24,6421008456588965e-23,29.893200000000004,0,30,5,3
197,35.325768053966954,35.32569921649553,6883747142438779e-20,5821983468348864e-20,35.32576810695508,5298812766341143e-23,5597462295406723e-23,29.893200000000004,0,30,5,3
198,35.325768053966954,35.325718182616136,4987135081790939e-20,5669140836907274e-20,35.3257681000561,4608914849768553e-23,47215743279413774e-24,29.893200000000004,0,30,5,3
199,35.325768053966954,35.325742750158476,2530380847787228e-20,5232663376270537e-20,35.32576808760996,3364300482644467e-23,3954087345658932e-23,29.893200000000004,0,30,5,3
200,35.325768053966954,35.32576784712116,2068457902737464e-22,45607615305790876e-21,35.325768073023816,1905686275449625e-23,3345856568333981e-23,29.893200000000004,0,30,5,3
201,35.325768053966954,35.325789102936724,21048969770731674e-21,3837632201355174e-20,35.32576805900159,5034635819356481e-24,29549667898883083e-24,29.893200000000004,0,30,5,3
202,35.325768053966954,35.325803477288375,35423321421035325e-21,3287819601435636e-20,35.32576804738885,6578105171684001e-24,27993781337555843e-24,29.893200000000004,0,30,5,3
203,35.325768053966954,35.325809571235474,41517268520863126e-21,3031684026159493e-20,35.325768039217515,14749439003480802e-24,275570624197761e-22,29.893200000000004,0,30,5,3
204,35.325768053966954,35.325807614762944,3956079599021223e-20,29754436641509167e-21,35.32576803484019,1912676594884033e-23,2648897979376043e-23,29.893200000000004,0,30,5,3
205,35.325768053966954,35.32579917957931,3112561235951716e-20,2923735347228136e-20,35.32576803407707,1988988174161932e-23,2392812664574738e-23,29.893200000000004,0,30,5,3
206,35.325768053966954,35.32578670587743,18651910473010958e-21,27527977566238837e-21,35.325768036350595,17616358150007727e-24,2017796493100794e-23,29.893200000000004,0,30,5,3
207,35.325768053966954,35.32577295141154,4897444583207289e-21,24507810271600362e-21,35.32576804080907,13157880118797038e-24,16332855650011216e-24,29.893200000000004,0,30,5,3
208,35.325768053966954,35.325760469368305,7584598648691099e-21,20873640417570376e-21,35.325768046451586,7515367883570434e-24,13678571750581413e-24,29.893200000000004,0,30,5,3
209,35.325768053966954,35.32575120108953,1685287742247965e-20,1771109218765366e-20,35.32576805226179,17051604572770884e-25,12735546954996733e-24,29.893200000000004,0,30,5,3
210,35.325768053966954,35.325746236875155,21817091798936872e-21,15880632125645604e-21,35.32576805734087,3373919810201187e-24,12723629078686483e-24,29.893200000000004,0,30,5,3
211,35.325768053966954,35.325745760597165,22293369788428663e-21,15305770146823806e-21,35.32576806102434,70573875632362615e-25,12560370829752673e-24,29.893200000000004,0,30,5,3
212,35.325768053966954,35.32574915922123,1889474572180916e-20,15100881018300678e-21,35.32576806295671,8989758271127357e-24,11734432853244829e-24,29.893200000000004,0,30,5,3
213,35.325768053966954,35.32575525242802,12801538936457746e-21,14470213394038942e-21,35.32576806311357,9146617685473757e-24,10277017827698233e-24,29.893200000000004,0,30,5,3
214,35.325768053966954,35.325762583654964,5470311990052323e-21,13156513006213186e-21,35.325768061762595,7795641465691006e-24,85360231581606e-22,29.893200000000004,0,30,5,3
215,35.325768053966954,35.32576971257845,16586114952588105e-22,1137606684946741e-20,35.325768059379556,5412601922216709e-24,7006862426755912e-24,29.893200000000004,0,30,5,3
216,35.325768053966954,35.32577545847551,740450855829522e-20,9625131176005949e-21,35.325768056535566,2568611989772762e-24,6116497685216078e-24,29.893200000000004,0,30,5,3
217,35.325768053966954,35.325779060580324,11006613370057039e-21,8419686826282277e-21,35.32576805378375,18320633898838423e-26,5880977104052788e-24,29.893200000000004,0,30,5,3
218,35.325768053966954,35.32578024132954,12187362585791561e-21,7923174845974018e-21,35.32576805156566,24012933863559738e-25,5884587083079649e-24,29.893200000000004,0,30,5,3
219,35.325768053966954,35.32577917732037,11123353417019644e-21,7799736675851171e-21,35.325768050153364,3813589444234822e-24,5723055741436696e-24,29.893200000000004,0,30,5,3
220,35.325768053966954,35.32577639775556,8343788607589886e-21,75865519437759866e-22,35.32576804963285,4334104630743241e-24,5242857595768243e-24,29.893200000000004,0,30,5,3
221,35.325768053966954,35.32577263926047,45852935173229525e-22,7045080949798033e-21,35.325768049922935,4044018453441822e-24,450578831949102e-23,29.893200000000004,0,30,5,3
222,35.325768053966954,35.32576868865209,634685136446933e-21,6202280383840059e-21,35.32576805082135,3145601112919394e-24,37058471836229814e-25,29.893200000000004,0,30,5,3
223,35.325768053966954,35.325765242161474,28118054800074788e-22,5267421209878008e-21,35.32576805206274,1904211899272923e-24,3086500043067179e-24,29.893200000000004,0,30,5,3
224,35.325768053966954,35.32576280223134,5251735615274811e-21,4519052165341438e-21,35.325768053376564,5903899591430672e-25,28009908016059175e-25,29.893200000000004,0,30,5,3
225,35.325768053966954,35.325761623284606,6430682347513539e-21,4132985646263379e-21,35.325768054533434,5664801960847399e-25,27647290377798945e-25,29.893200000000004,0,30,5,3
226,35.325768053966954,35.32576170780453,6346162422232737e-21,4027291927022717e-21,35.3257680553752,14082459642850154e-25,2756998764018741e-24,29.893200000000004,0,30,5,3
227,35.325768053966954,35.32576284540418,5208562775749215e-21,3960866188601623e-21,35.32576805582666,18597035023049102e-25,26291945421707275e-25,29.893200000000004,0,30,5,3
228,35.325768053966954,35.32576468152095,33724460024586733e-22,37560385714566265e-22,35.32576805589102,192406446331006e-23,2352989864942605e-24,29.893200000000004,0,30,5,3
229,35.325768053966954,35.32576679952716,1254439794706741e-21,3375924488779633e-21,35.32576805563345,16664998270243814e-25,19852496955917178e-25,29.893200000000004,0,30,5,3
230,35.325768053966954,35.32576880036842,7464014686320297e-22,2896484274608711e-21,35.325768055157745,11907914654329943e-25,16302265091463765e-25,29.893200000000004,0,30,5,3
231,35.325768053966954,35.32577036676536,23127984078996633e-22,2455459849951231e-21,35.32576805458242,6154650122880412e-25,1395359227705511e-24,29.893200000000004,0,30,5,3
232,35.325768053966954,35.32577130364428,32496773272328028e-22,21786102998668505e-22,35.32576805401836,5140776693224325e-26,1315145396651129e-24,29.893200000000004,0,30,5,3
233,35.325768053966954,35.325771551756304,34977893506038527e-22,2081319207412948e-21,35.32576805355325,41370640246896073e-26,131466935634171e-23,29.893200000000004,0,30,5,3
234,35.325768053966954,35.32577117640855,3122441597724901e-21,205705000264271e-20,35.32576805324229,7246612199196534e-25,1295320042094158e-24,29.893200000000004,0,30,5,3
235,35.325768053966954,35.325770337099335,22831323818195415e-22,1989677000513561e-21,35.325768053105435,8615188562544063e-25,1208629442882879e-24,29.893200000000004,0,30,5,3
236,35.325768053966954,35.32576924613335,11921663940483995e-22,18299308754603428e-22,35.32576805313165,8353069347322162e-25,10579515971043552e-25,29.893200000000004,0,30,5,3
237,35.325768053966954,35.32576812487074,7090378773000339e-23,15957700427818391e-22,35.3257680532859,681055212226056e-24,8802093883031279e-25,29.893200000000004,0,30,5,3
238,35.325768053966954,35.325767165300846,8886661078122415e-22,13490670633277323e-22,35.32576805351961,4473434955798439e-25,7284328656421505e-25,29.893200000000004,0,30,5,3
239,35.325768053966954,35.32576650253508,15514318718601317e-22,11644616934271177e-22,35.325768053780855,18609824792292784e-26,6455378652202541e-25,29.893200000000004,0,30,5,3
240,35.325768053966954,35.32576620110609,18528608620727027e-22,10802695538559239e-22,35.32576805402281,55855764458101476e-27,6274801549525929e-25,29.893200000000004,0,30,5,3
241,35.325768053966954,35.32576625520071,17987662417340289e-22,10628326605525464e-22,35.32576805421057,24361668238270795e-26,6284647777694837e-25,29.893200000000004,0,30,5,3
242,35.325768053966954,35.32576660060414,14533628132085141e-22,10453069051414758e-22,35.32576805432419,35723957125810557e-26,6086927707376405e-25,29.893200000000004,0,30,5,3
243,35.325768053966954,35.32576713452456,9194423924441253e-22,9851003794793532e-22,35.32576805435938,39242564753294573e-26,5550584201840232e-25,29.893200000000004,0,30,5,3
244,35.325768053966954,35.32576773875284,31521411614221506e-23,8777011602279251e-22,35.325768054325046,3580922225410177e-25,4760097124358744e-25,29.893200000000004,0,30,5,3
245,35.325768053966954,35.325768301772115,24780516127975716e-23,7472070105786784e-22,35.32576805423959,27263524771115044e-26,3929546635607009e-25,29.893200000000004,0,30,5,3
246,35.325768053966954,35.32576873629163,6823246749831924e-22,6325165224348767e-22,35.32576805412625,15929657593005686e-26,33129287586711176e-26,29.893200000000004,0,30,5,3
247,35.325768053966954,35.32576899000156,9360346098219452e-22,5662353457523176e-22,35.32576805400832,4136779807595303e-26,30489690049570173e-26,29.893200000000004,0,30,5,3
248,35.325768053966954,35.32576904881983,994852875635388e-21,5475275475911674e-22,35.32576805390555,6140510322438786e-26,30244775994988627e-26,29.893200000000004,0,30,5,3
249,35.325768053966954,35.32576893326629,8792993355655199e-22,54406632244407e-20,35.32576805383165,13530154774343828e-26,30078626828977584e-26,29.893200000000004,0,30,5,3
250,35.325768053966954,35.32576868964824,6356812889407593e-22,5252597476673664e-22,35.32576805379307,17388401829521172e-26,28543273921277e-23,29.893200000000004,0,30,5,3
251,35.325768053966954,35.32576837833573,3243687771714576e-22,4800816723751759e-22,35.325768053789375,17757884052116424e-26,25438896715231835e-26,29.893200000000004,0,30,5,3
252,35.325768053966954,35.325768061534,7567045656742266e-24,41528689709351114e-23,35.32576805381467,15228351912810467e-26,21442039622849535e-26,29.893200000000004,0,30,5,3
253,35.325768053966954,35.32576779266514,2613018139641099e-22,34889932920874905e-23,35.325768053859505,10744827250164235e-26,1770882319864622e-25,29.893200000000004,0,30,5,3
254,35.325768053966954,35.32576760886949,44509746288667884e-23,30162640873074504e-23,35.32576805391295,54001247917767614e-27,15359845973272544e-26,29.893200000000004,0,30,5,3
255,35.325768053966954,35.32576752738518,5265817719646293e-22,2826682787228412e-22,35.32576805396498,19753088054130785e-28,14637172106593031e-26,29.893200000000004,0,30,5,3
256,35.325768053966954,35.32576754579634,508170614921255e-21,28068757540062594e-23,35.325768054007334,40380143673246494e-27,1465165971818871e-25,29.893200000000004,0,30,5,3
257,35.325768053966954,35.32576764550417,4084627818201625e-22,2768189701065693e-22,35.3257680540352,6824762976975762e-26,14373782401344853e-26,29.893200000000004,0,30,5,3
258,35.325768053966954,35.325767797338194,256628759132127e-21,260167285822125e-21,35.325768054046634,7968026238813763e-26,1334000162337849e-25,29.893200000000004,0,30,5,3
259,35.325768053966954,35.325767968041816,8592513722760486e-23,2303598533450813e-22,35.32576805404311,7615597041876754e-26,11632281343502335e-26,29.893200000000004,0,30,5,3
260,35.325768053966954,35.32576812642095,7245399302746591e-23,1946047519637299e-22,35.32576805402786,6090772330935579e-26,9683288869503106e-26,29.893200000000004,0,30,5,3
261,35.325768053966954,35.325768248187515,19422056141138455e-23,16397201925941376e-23,35.32576805400551,38554048842343036e-27,8081080144960759e-26,29.893200000000004,0,30,5,3
262,35.325768053966954,35.32576831890145,2649344992278202e-22,14742151621813417e-23,35.325768053981086,14132695014268393e-27,7258506151893388e-26,29.893200000000004,0,30,5,3
263,35.325768053966954,35.32576833482235,28085539582889396e-23,14397934729024601e-23,35.325768053958726,822808488010196e-26,71061519426292e-24,29.893200000000004,0,30,5,3
264,35.325768053966954,35.32576830185545,2478884937318071e-22,14404851203062556e-23,35.32576805394181,25146107418549946e-27,7105672262117439e-26,29.893200000000004,0,30,5,3
265,35.325768053966954,35.325768233067954,1791010006968463e-22,13924422306394348e-23,35.32576805393188,35072389437118545e-27,6845791936074759e-26,29.893200000000004,0,30,5,3
266,35.325768053966954,35.32576814540839,914414357566784e-22,12685882093942655e-23,35.32576805392921,3774403012357652e-26,6209522065277132e-26,29.893200000000004,0,30,5,3
267,35.325768053966954,35.32576805629824,2331283610601531e-24,10902267671184674e-23,35.3257680539329,340563133249816e-25,53094975814111595e-27,29.893200000000004,0,30,5,3
268,35.325768053966954,35.32576798067889,732880636178379e-22,909010268275261e-22,35.325768053941204,2575006874394603e-26,43947090122972626e-27,29.893200000000004,0,30,5,3
269,35.325768053966954,35.32576792893039,12503656421358755e-23,7837405284034922e-23,35.32576805395188,15070611425471725e-27,37450245551606874e-27,29.893200000000004,0,30,5,3
270,35.325768053966954,35.325767905870606,14809634762968926e-23,7392871951811805e-23,35.325768053962896,4057199021190172e-27,34881312633784294e-27,29.893200000000004,0,30,5,3
271,35.325768053966954,35.32576791082948,14313747698224688e-23,7408226083866986e-23,35.32576805397218,5229594535194337e-27,3471716358175505e-26,29.893200000000004,0,30,5,3
272,35.325768053966954,35.32576793861768,11534927324419186e-23,7343630649456956e-23,35.32576805397876,11809220268332865e-27,3440021354122039e-26,29.893200000000004,0,30,5,3
273,35.325768053966954,35.325767981090095,7287685832579882e-23,6904264645237398e-23,35.32576805398207,1511324398961733e-26,32457633450110984e-27,29.893200000000004,0,30,5,3
274,35.325768053966954,35.32576802895226,25014692539571115e-24,6090018225470645e-23,35.325768053982195,1524114168205415e-26,28783396990628143e-27,29.893200000000004,0,30,5,3
275,35.325768053966954,35.32576807347353,19506579462813534e-24,5107582389315593e-23,35.325768053979616,12661871551244985e-27,2422210544320166e-26,29.893200000000004,0,30,5,3
276,35.325768053966954,35.32576810783824,5387128965139709e-23,42716883451250275e-24,35.32576805397542,8469669410260394e-27,20109517617139743e-27,29.893200000000004,0,30,5,3
277,35.325768053966954,35.32576812797039,7400343804420118e-23,3840000189100595e-23,35.325768053970435,3481659405224491e-27,17655437277220767e-27,29.893200000000004,0,30,5,3
278,35.325768053966954,35.325768132776396,7880944252747213e-23,3780716202477558e-23,35.325768053965746,12079226507921703e-28,16979192171648573e-27,29.893200000000004,0,30,5,3
279,35.325768053966954,35.325768123858474,6989152012693012e-23,3813245985433286e-23,35.32576805396192,5030642569181509e-27,16997107414365872e-27,29.893200000000004,0,30,5,3
280,35.325768053966954,35.32576810482893,5086197774062384e-23,3700709599145196e-23,35.32576805395942,7531752999057062e-27,1659243102920638e-26,29.893200000000004,0,30,5,3
281,35.325768053966954,35.325768080400096,26433141897541645e-24,3370123601569531e-23,35.32576805395843,8526512829121202e-27,15309206519557552e-27,29.893200000000004,0,30,5,3
282,35.325768053966954,35.32576805543596,14690044736198615e-25,2882531963330426e-23,35.32576805395888,8071765478234738e-27,13292920163370653e-27,29.893200000000004,0,30,5,3
283,35.325768053966954,35.32576803412799,1983896424917475e-23,23832933779619922e-24,35.32576805396027,6686207143502543e-27,11067001845468267e-27,29.893200000000004,0,30,5,3
284,35.325768053966954,35.32576801940996,345569901583076e-22,20412155720307783e-24,35.32576805396238,4575895218295045e-27,9309295839167187e-27,29.893200000000004,0,30,5,3
285,35.325768053966954,35.32576801267236,4129459085788767e-23,1931084067626669e-23,35.32576805396464,23163693185779266e-28,846423663862173e-26,29.893200000000004,0,30,5,3
286,35.325768053966954,35.32576801377535,4019160115831255e-23,1952369634116477e-23,35.32576805396666,2913225216616411e-28,8333622581559872e-27,29.893200000000004,0,30,5,3
287,35.325768053966954,35.325768021311404,3265554937570414e-23,1949237270538792e-23,35.32576805396817,12150280781497713e-28,8312300968333045e-27,29.893200000000004,0,30,5,3
288,35.325768053966954,35.32576803303569,2093126028057668e-23,18382600802831957e-24,35.32576805396903,20747847884194925e-28,7963507506262326e-27,29.893200000000004,0,30,5,3
289,35.325768053966954,35.325768046365994,7600959861520096e-24,1619274289973247e-23,35.32576805396922,22666313270747196e-28,7183167439023774e-27,29.893200000000004,0,30,5,3
290,35.325768053966954,35.32576805886085,4893898619684478e-24,13495337829577535e-24,35.32576805396884,18829382497642655e-28,6122302379515834e-27,29.893200000000004,0,30,5,3
291,35.325768053966954,35.32576806859828,146313254845154e-22,11178094676494582e-24,35.32576805396815,11937117960769683e-28,5079680569598486e-27,29.893200000000004,0,30,5,3
292,35.325768053966954,35.325768074410306,20443351900212292e-24,100027158273026e-22,35.325768053967124,17053025658242404e-29,43732964174580345e-28,29.893200000000004,0,30,5,3
293,35.325768053966954,35.32576807595689,2198993342972244e-23,9907429864921621e-24,35.32576805396618,7744915819785092e-28,4116230780433493e-27,29.893200000000004,0,30,5,3
294,35.325768053966954,35.32576807365194,19684989638335537e-24,10083935277122137e-24,35.32576805396527,16839862837514374e-28,4106230240992182e-27,29.893200000000004,0,30,5,3
295,35.325768053966954,35.325768068476634,14509680568153271e-24,9848423851712937e-24,35.32576805396478,21742607714259066e-28,4052311220848691e-27,29.893200000000004,0,30,5,3
296,35.325768053966954,35.325768061730216,7763262033222418e-24,8988413824484457e-24,35.32576805396451,24442670110147446e-28,3800051301281501e-27,29.893200000000004,0,30,5,3
297,35.325768053966954,35.32576805476572,7987637218320742e-25,766703652246878e-23,35.32576805396446,24940050025179517e-28,33521097838447763e-28,29.893200000000004,0,30,5,3
298,35.325768053966954,35.325768048760146,5206807429658511e-24,6285505649624574e-24,35.325768053964666,22879476091475226e-28,28165352701572797e-28,29.893200000000004,0,30,5,3
299,35.325768053966954,35.32576804454849,9418464230748214e-24,5328388964145534e-24,35.325768053965106,18474111129762605e-28,2350260488698328e-27,29.893200000000004,0,30,5,3
300,35.325768053966954,35.32576804254061,11426344315168535e-24,5036168164913846e-24,35.32576805396552,14352963262354024e-28,208714450635682e-26,29.893200000000004,0,30,5,3
301,35.325768053966954,35.32576804272044,11246513054175011e-24,51345263643423595e-25,35.32576805396591,10444978215673473e-28,20230551057559707e-28,29.893200000000004,0,30,5,3
302,35.325768053966954,35.32576804471558,9251373001006868e-24,517194174411763e-23,35.32576805396623,7247535904753022e-28,2023597369487953e-27,29.893200000000004,0,30,5,3
303,35.325768053966954,35.325768047914444,6052509604614897e-24,4904524964663937e-24,35.32576805396649,4618527782440651e-28,19648019967405394e-28,29.893200000000004,0,30,5,3
304,35.325768053966954,35.32576805160393,23630235546079348e-25,43250334913907155e-25,35.32576805396662,3339550858072471e-28,18016824351491083e-28,29.893200000000004,0,30,5,3
305,35.325768053966954,35.32576805510228,11353264994795609e-25,3587267699151408e-24,35.32576805396657,3836930773104541e-28,15571903651286499e-28,29.893200000000004,0,30,5,3
306,35.325768053966954,35.32576805786628,3899323530731635e-24,29384104197605356e-25,35.32576805396638,5755396159656812e-28,12969499451659902e-28,29.893200000000004,0,30,5,3
307,35.325768053966954,35.325768059558115,5591161311713222e-24,2605873662278168e-24,35.32576805396623,7247535904753022e-28,10999494614974685e-28,29.893200000000004,0,30,5,3
308,35.325768053966954,35.32576806006878,6101828375904006e-24,25900377852705255e-25,35.325768053966016,9379164112033322e-28,10113522043260306e-28,29.893200000000004,0,30,5,3
309,35.325768053966954,35.32576805949988,5532925229090324e-24,2662077967273403e-24,35.32576805396589,10658141036401503e-28,999793514077839e-27,29.893200000000004,0,30,5,3
310,35.325768053966954,35.3257680581141,4147146626110043e-24,26217867036535787e-25,35.32576805396572,12363443602225743e-28,9945889567564663e-28,29.893200000000004,0,30,5,3
311,35.325768053966954,35.325768056266405,22994512960394786e-25,240398831919035e-23,35.32576805396566,12931877790833823e-28,9473338009753275e-28,29.893200000000004,0,30,5,3
312,35.325768053966954,35.325768054331924,36497027622317546e-26,20496010194184064e-25,35.32576805396568,12718714970105793e-28,85023077498786e-26,29.893200000000004,0,30,5,3
313,35.325768053966954,35.325768052640974,1325979326338711e-24,16671904737722088e-25,35.32576805396569,12647660696529783e-28,7225189446029578e-28,29.893200000000004,0,30,5,3
314,35.325768053966954,35.32576805143218,2534775944695866e-24,13946717374213296e-25,35.32576805396571,12434497875801753e-28,6004973693136283e-28,29.893200000000004,0,30,5,3
315,35.325768053966954,35.32576805082762,313933412598999e-23,1311323634653258e-24,35.325768053965774,11795009413617663e-28,5223049260557352e-28,29.893200000000004,0,30,5,3
316,35.325768053966954,35.32576805083145,3135504300644243e-24,13468995114545672e-25,35.32576805396586,10942358130705543e-28,4963423073128551e-28,29.893200000000004,0,30,5,3
317,35.325768053966954,35.325768051347474,26194797442258277e-25,13707262618374897e-25,35.32576805396595,10018652574217413e-28,49536602723037e-26,29.893200000000004,0,30,5,3
318,35.325768053966954,35.325768052210826,17561276877131604e-25,13099406575347445e-25,35.32576805396599,9663381206337363e-28,4873343416879802e-28,29.893200000000004,0,30,5,3
319,35.325768053966954,35.32576805322575,7412026548081485e-25,11592357762783906e-25,35.32576805396597,9805489753489383e-28,45431867289334947e-29,29.893200000000004,0,30,5,3
320,35.325768053966954,35.32576805420231,235353070365818e-24,9587430924649309e-25,35.32576805396596,9947598300641403e-28,39788886599448057e-29,29.893200000000004,0,30,5,3
321,35.325768053966954,35.32576805498686,10199059374826902e-25,7762154310948622e-25,35.32576805396601,9450218385609332e-28,3342619222706951e-28,29.893200000000004,0,30,5,3
322,35.325768053966954,35.32576805548127,15143157838792831e-25,6792592394294885e-25,35.32576805396598,9734435479913373e-28,2797965045376624e-28,29.893200000000004,0,30,5,3
323,35.325768053966954,35.325768055650286,16833325844345381e-25,6753671719740959e-25,35.32576805396592,10302869668521453e-28,2515679361062492e-28,29.893200000000004,0,30,5,3
324,35.325768053966954,35.325768055517436,15504824091294722e-25,7011809512749342e-25,35.325768053965895,10587086762825493e-28,2457526858039984e-28,29.893200000000004,0,30,5,3
325,35.325768053966954,35.32576805515184,11848868552988279e-25,6976280560287367e-25,35.325768053965895,10587086762825493e-28,24585020057652194e-29,29.893200000000004,0,30,5,3
326,35.325768053966954,35.32576805464988,6829239396211051e-25,6441103591862089e-25,35.32576805396586,10942358130705543e-28,23677641781448345e-29,29.893200000000004,0,30,5,3
327,35.325768053966954,35.325768054114995,14804157899561687e-26,5501989977466546e-25,35.32576805396587,10871303857129533e-28,21644807050642546e-29,29.893200000000004,0,30,5,3
328,35.325768053966954,35.325768053639905,3270486104156589e-25,4446905844874032e-25,35.325768053965874,10800249583553523e-28,18613273205136085e-29,29.893200000000004,0,30,5,3
329,35.325768053966954,35.32576805329265,6743050562363351e-25,3662874931285965e-25,35.325768053965874,10800249583553523e-28,15489231489719123e-29,29.893200000000004,0,30,5,3
330,35.325768053966954,35.32576805311001,8569429610361112e-25,34099528613809997e-26,35.3257680539659,10516032489249483e-28,13257260710543084e-29,29.893200000000004,0,30,5,3
331,35.325768053966954,35.32576805309593,8710259180588764e-25,35231532716396563e-26,35.32576805396592,10302869668521453e-28,12307722959132643e-29,29.893200000000004,0,30,5,3
332,35.325768053966954,35.32576805322614,7408118563034805e-25,3626487057104697e-25,35.325768053965945,10089706847793423e-28,1225181078311612e-28,29.893200000000004,0,30,5,3
333,35.325768053966954,35.3257680534567,5102549494040431e-25,34994389591662294e-26,35.32576805396593,10231815394945443e-28,12128755343652888e-29,29.893200000000004,0,30,5,3
334,35.325768053966954,35.325768053734095,23285906536330003e-26,3114940990844281e-25,35.32576805396591,10444978215673473e-28,11455794438130091e-29,29.893200000000004,0,30,5,3
335,35.325768053966954,35.325768054005806,3885247679136228e-26,25747415652047686e-26,35.325768053965895,10587086762825493e-28,10281723664892408e-29,29.893200000000004,0,30,5,3
336,35.325768053966954,35.32576805422819,26123814222955843e-26,20613463352738616e-26,35.32576805396592,10302869668521453e-28,8691931277137748e-29,29.893200000000004,0,30,5,3
337,35.325768053966954,35.32576805437272,4057696401105204e-25,1772988441187633e-25,35.32576805396595,10018652574217413e-28,7257557457722585e-29,29.893200000000004,0,30,5,3
338,35.325768053966954,35.32576805442821,46125592234602664e-26,17566019020343226e-26,35.32576805396591,10444978215673473e-28,6447791487935619e-29,29.893200000000004,0,30,5,3
339,35.325768053966954,35.325768054399504,4325499958213186e-25,18419154607698982e-26,35.325768053965945,10089706847793423e-28,6137287830101008e-29,29.893200000000004,0,30,5,3
340,35.325768053966954,35.32576805430443,3374793777766172e-25,1854150477615458e-25,35.325768053965874,10800249583553523e-28,6117622489854465e-29,29.893200000000004,0,30,5,3
341,35.325768053966954,35.325768054169245,20229151687090052e-26,17273485179942118e-26,35.32576805396588,10729195309977513e-28,5946830368525716e-29,29.893200000000004,0,30,5,3
342,35.325768053966954,35.32576805402206,5510969458555337e-26,14818333992600555e-26,35.32576805396592,10302869668521453e-28,5529706950535102e-29,29.893200000000004,0,30,5,3
343,35.325768053966954,35.32576805388888,7807443580531981e-26,11925022143531754e-26,35.3257680539659,10516032489249483e-28,4832661467565382e-29,29.893200000000004,0,30,5,3
344,35.325768053966954,35.325768053789325,17762857851266745e-26,9660947330810825e-26,35.3257680539659,10516032489249483e-28,4089296717668181e-29,29.893200000000004,0,30,5,3
345,35.325768053966954,35.32576805373413,23282353822651203e-26,8860500466466683e-26,35.32576805396593,10231815394945443e-28,3448498339788237e-29,29.893200000000004,0,30,5,3
346,35.325768053966954,35.325768053725554,24139978904713644e-26,9187525448111193e-26,35.325768053965916,10373923942097463e-28,3102838713490848e-29,29.893200000000004,0,30,5,3
347,35.325768053966954,35.32576805375745,20950352563886554e-26,9572326591412469e-26,35.325768053965916,10373923942097463e-28,3093803684767727e-29,29.893200000000004,0,30,5,3
348,35.325768053966954,35.3257680538184,14855316976536415e-26,9343473062651467e-26,35.32576805396587,10871303857129533e-28,3135478275478696e-29,29.893200000000004,0,30,5,3
349,35.325768053966954,35.32576805389378,7317169092857512e-26,8383772331092634e-26,35.32576805396589,10658141036401503e-28,291804430805515e-28,29.893200000000004,0,30,5,3
350,35.325768053966954,35.32576805396899,20392576516314875e-28,6943108166234373e-26,35.3257680539659,10516032489249483e-28,26834191478018997e-30,29.893200000000004,0,30,5,3
351,35.325768053966954,35.325768054031904,6495071147583076e-26,55048925341371816e-27,35.32576805396594,10160761121369433e-28,23447552380204485e-30,29.893200000000004,0,30,5,3
352,35.325768053966954,35.32576805407414,10718537168941111e-26,46386399517258497e-27,35.32576805396593,10231815394945443e-28,20085869237276857e-30,29.893200000000004,0,30,5,3
353,35.325768053966954,35.32576805409204,12508394320320804e-26,4558267334671008e-26,35.3257680539659,10516032489249483e-28,16935308804804804e-30,29.893200000000004,0,30,5,3
354,35.325768053966954,35.3257680540866,11964829127464327e-26,48237195182070527e-27,35.325768053965895,10587086762825493e-28,16173489507807308e-30,29.893200000000004,0,30,5,3
355,35.325768053966954,35.32576805406228,9532641342957504e-26,49192469423435556e-27,35.3257680539659,10516032489249483e-28,1616938864991296e-29,29.893200000000004,0,30,5,3
356,35.325768053966954,35.32576805402615,5919531531617395e-26,463292892186623e-25,35.325768053965895,10587086762825493e-28,15567930466470215e-30,29.893200000000004,0,30,5,3
357,35.325768053966954,35.32576805398594,18985701899509877e-27,40006609257852973e-27,35.325768053965895,10587086762825493e-28,14724127910525756e-30,29.893200000000004,0,30,5,3
358,35.325768053966954,35.32576805394871,18246737454319373e-27,32138975047137754e-27,35.325768053965945,10089706847793423e-28,15309455176787837e-30,29.893200000000004,0,30,5,3
359,35.325768053966954,35.325768053920186,46767922867729794e-27,25611780941229648e-27,35.325768053965916,10373923942097463e-28,11848250096201303e-30,29.893200000000004,0,30,5,3
360,35.325768053966954,35.32576805390356,6339462288451614e-26,23024260790564838e-27,35.325768053965916,10373923942097463e-28,10066654667653053e-30,29.893200000000004,0,30,5,3
361,35.325768053966954,35.32576805389983,6712497224725666e-26,23884719221347017e-27,35.32576805396588,10729195309977513e-28,10245830637506348e-30,29.893200000000004,0,30,5,3
362,35.325768053966954,35.32576805390737,59586113820842e-24,25199421425816623e-27,35.32576805396589,10658141036401503e-28,9323083488990186e-30,29.893200000000004,0,30,5,3
363,35.325768053966954,35.32576805392326,4369127282188856e-26,24916797079723986e-27,35.325768053965945,10089706847793423e-28,1033442550892594e-29,29.893200000000004,0,30,5,3
364,35.325768053966954,35.32576805394364,23312907160288887e-27,22582859110556993e-27,35.32576805396594,10160761121369433e-28,8976416864048063e-30,29.893200000000004,0,30,5,3
365,35.325768053966954,35.325768053964424,25295321393059567e-28,18786363552368173e-27,35.325768053965874,10800249583553523e-28,9572351499595919e-30,29.893200000000004,0,30,5,3
366,35.325768053966954,35.32576805398212,15162981981120538e-27,14785218563032608e-27,35.32576805396587,10871303857129533e-28,881118641360449e-29,29.893200000000004,0,30,5,3
367,35.325768053966954,35.32576805399435,27398527890909463e-27,1218241842813634e-26,35.3257680539659,10516032489249483e-28,77075512303217e-28,29.893200000000004,0,30,5,3
368,35.325768053966954,35.32576805400008,3312550234113587e-26,11807714950006469e-27,35.32576805396596,9947598300641403e-28,8702196511039508e-30,29.893200000000004,0,30,5,3
369,35.325768053966954,35.3257680539994,32443381314806174e-27,12590455117556606e-27,35.3257680539659,10516032489249483e-28,6646954993258738e-30,29.893200000000004,0,30,5,3
370,35.325768053966954,35.325768053993265,2631139750519651e-26,13021580453289045e-27,35.325768053965916,10373923942097463e-28,6127249933182464e-30,29.893200000000004,0,30,5,3
371,35.325768053966954,35.325768053983715,16761703136580763e-27,12416596145190601e-27,35.32576805396593,10231815394945443e-28,63013215773756405e-31,29.893200000000004,0,30,5,3
372,35.325768053966954,35.325768053972666,57127635955112055e-28,10817867698821398e-27,35.325768053965895,10587086762825493e-28,7560488163838828e-30,29.893200000000004,0,30,5,3
373,35.325768053966954,35.3257680539624,4554578936222242e-27,8699960762427629e-27,35.32576805396589,10658141036401503e-28,6884356253613133e-30,29.893200000000004,0,30,5,3
374,35.325768053966954,35.32576805395421,12747136679536197e-27,6829908508501052e-27,35.32576805396588,10729195309977513e-28,625495715486652e-29,29.893200000000004,0,30,5,3
375,35.325768053966954,35.325768053949275,17678303265711293e-27,59903235162551704e-28,35.32576805396591,10444978215673473e-28,6634955542524201e-30,29.893200000000004,0,30,5,3
376,35.325768053966954,35.32576805394785,19106494164589094e-27,6191340976353825e-27,35.32576805396589,10658141036401503e-28,5531655541083814e-30,29.893200000000004,0,30,5,3
377,35.325768053966954,35.32576805394951,1744382416291046e-26,6611927214387671e-27,35.32576805396591,10444978215673473e-28,64170579726230096e-31,29.893200000000004,0,30,5,3
378,35.325768053966954,35.32576805395365,13301360013429075e-27,6633482791830384e-27,35.325768053965895,10587086762825493e-28,4853625502815219e-30,29.893200000000004,0,30,5,3
379,35.325768053966954,35.32576805395909,7865708084864309e-27,6083215981655982e-27,35.32576805396589,10658141036401503e-28,4887759711247973e-30,29.893200000000004,0,30,5,3
380,35.325768053966954,35.32576805396476,21955770534987096e-28,5094953502220174e-27,35.32576805396592,10302869668521453e-28,6422845918056047e-30,29.893200000000004,0,30,5,3
381,35.325768053966954,35.325768053969796,28421709430404007e-28,39921878755638344e-28,35.32576805396593,10231815394945443e-28,5751080338636063e-30,29.893200000000004,0,30,5,3
382,35.325768053966954,35.32576805397328,6323830348264892e-27,32152087180806835e-28,35.325768053965916,10373923942097463e-28,6422940204005027e-30,29.893200000000004,0,30,5,3
383,35.325768053966954,35.325768053975146,8192557743313955e-27,30525855195090602e-28,35.3257680539659,10516032489249483e-28,5886772947519836e-30,29.893200000000004,0,30,5,3
384,35.325768053966954,35.325768053975146,8192557743313955e-27,32738467395842726e-28,35.32576805396592,10302869668521453e-28,52443723292570145e-31,29.893200000000004,0,30,5,3
385,35.325768053966954,35.32576805397363,6679101716144942e-27,3436299349066881e-27,35.32576805396591,10444978215673473e-28,5130023874729432e-30,29.893200000000004,0,30,5,3
386,35.325768053966954,35.325768053971146,4192202140984591e-27,33241408888210455e-28,35.32576805396593,10231815394945443e-28,5981391730060673e-30,29.893200000000004,0,30,5,3
387,35.325768053966954,35.32576805396815,11937117960769683e-28,29271729264163404e-28,35.325768053965916,10373923942097463e-28,48160742020717714e-31,29.893200000000004,0,30,5,3
388,35.325768053966954,35.325768053965284,16697754290362354e-28,23638711936714205e-28,35.325768053965916,10373923942097463e-28,5664243613569906e-30,29.893200000000004,0,30,5,3
389,35.325768053966954,35.32576805396297,3986144747614162e-27,18321100216296118e-28,35.32576805396592,10302869668521453e-28,4948246387356736e-30,29.893200000000004,0,30,5,3
390,35.325768053966954,35.325768053961546,54072302191343624e-28,15623115841579784e-28,35.325768053965916,10373923942097463e-28,5435222916933238e-30,29.893200000000004,0,30,5,3
391,35.325768053966954,35.325768053960964,59898752624576446e-28,1598255320582656e-27,35.325768053965874,10800249583553523e-28,5578989194178253e-30,29.893200000000004,0,30,5,3
392,35.325768053966954,35.32576805396136,55919713304319885e-28,17294363439594333e-28,35.325768053965945,10089706847793423e-28,6949327756826797e-30,29.893200000000004,0,30,5,3
393,35.325768053966954,35.32576805396237,4583000645652646e-27,1761643206651991e-27,35.325768053965916,10373923942097463e-28,5548257511987689e-30,29.893200000000004,0,30,5,3
394,35.325768053966954,35.32576805396385,3105071755271638e-27,16372123290631548e-28,35.325768053965874,10800249583553523e-28,626585886785176e-29,29.893200000000004,0,30,5,3
395,35.325768053966954,35.325768053965376,15774048733874224e-28,1384839254488761e-27,35.32576805396586,10942358130705543e-28,5608408018771479e-30,29.893200000000004,0,30,5,3
396,35.325768053966954,35.32576805396675,20605739337042905e-29,10833564806683017e-28,35.325768053965916,10373923942097463e-28,60081917494262764e-31,29.893200000000004,0,30,5,3
397,35.325768053966954,35.32576805396784,8881784197001252e-28,8519339780422766e-28,35.32576805396589,10658141036401503e-28,4881246312658701e-30,29.893200000000004,0,30,5,3
398,35.325768053966954,35.3257680539684,14495071809506044e-28,7879110545462786e-28,35.32576805396588,10729195309977513e-28,4767620126995717e-30,29.893200000000004,0,30,5,3
399,35.325768053966954,35.32576805396844,14850343177386094e-28,84843432911082e-26,35.32576805396591,10444978215673473e-28,5972547238861609e-30,29.893200000000004,0,30,5,3
400,35.325768053966954,35.32576805396808,11297629498585593e-28,9046568253236374e-28,35.32576805396593,10231815394945443e-28,6499851739453682e-30,29.893200000000004,0,30,5,3
401,35.325768053966954,35.325768053967444,4902744876744691e-28,8892728222309884e-28,35.325768053965916,10373923942097463e-28,48775313668666255e-31,29.893200000000004,0,30,5,3
402,35.325768053966954,35.32576805396661,3410605131648481e-28,7931144869205536e-28,35.3257680539659,10516032489249483e-28,6012217183911272e-30,29.893200000000004,0,30,5,3
403,35.325768053966954,35.32576805396584,11155520951433573e-28,6443046059678159e-28,35.32576805396586,10942358130705543e-28,7315680932911735e-30,29.893200000000004,0,30,5,3
404,35.325768053966954,35.32576805396523,17266188478970435e-28,4946346460002152e-28,35.32576805396592,10302869668521453e-28,5464806134346735e-30,29.893200000000004,0,30,5,3
405,35.325768053966954,35.32576805396474,22168933355715126e-28,40888921864669804e-29,35.325768053965895,10587086762825493e-28,4484443788497406e-30,29.893200000000004,0,30,5,3
406,35.325768053966954,35.325768053964595,23590018827235326e-28,41336003222430576e-29,35.3257680539659,10516032489249483e-28,5068846402999371e-30,29.893200000000004,0,30,5,3
407,35.325768053966954,35.32576805396465,23021584638627246e-28,45013973683760785e-29,35.325768053965895,10587086762825493e-28,5153962222415636e-30,29.893200000000004,0,30,5,3
408,35.325768053966954,35.325768053964914,20392576516314875e-28,4671816434974412e-28,35.325768053965945,10089706847793423e-28,7683770423232613e-30,29.893200000000004,0,30,5,3
409,35.325768053966954,35.32576805396525,17053025658242404e-28,43981047501136393e-29,35.32576805396591,10444978215673473e-28,5311837392061802e-30,29.893200000000004,0,30,5,3
410,35.325768053966954,35.325768053965774,11795009413617663e-28,37723433620984016e-29,35.325768053965874,10800249583553523e-28,6378396894783109e-30,29.893200000000004,0,30,5,3
411,35.325768053966954,35.32576805396609,8668621376273222e-28,29536841726962896e-29,35.32576805396591,10444978215673473e-28,5788689423891175e-30,29.893200000000004,0,30,5,3
412,35.325768053966954,35.32576805396637,5826450433232822e-28,22873872124032463e-29,35.325768053965895,10587086762825493e-28,4920229159873204e-30,29.893200000000004,0,30,5,3
413,35.325768053966954,35.325768053966634,3197442310920451e-28,20307871245662852e-29,35.3257680539659,10516032489249483e-28,4496765387513137e-30,29.893200000000004,0,30,5,3
414,35.325768053966954,35.3257680539666,3552713678800501e-28,22047342035031867e-29,35.3257680539659,10516032489249483e-28,4418186751943959e-30,29.893200000000004,0,30,5,3
415,35.325768053966954,35.325768053966556,3979039320256561e-28,2365598116589486e-28,35.32576805396589,10658141036401503e-28,5014012981640851e-30,29.893200000000004,0,30,5,3
416,35.325768053966954,35.32576805396635,6039613253960852e-28,2378549926319104e-28,35.32576805396592,10302869668521453e-28,6360584087503892e-30,29.893200000000004,0,30,5,3
417,35.325768053966954,35.32576805396614,8171241461241152e-28,21540139139945998e-29,35.325768053965874,10800249583553523e-28,60084796954086665e-31,29.893200000000004,0,30,5,3
418,35.325768053966954,35.32576805396586,10942358130705543e-28,17679884272064663e-29,35.32576805396594,10160761121369433e-28,6439497823799475e-30,29.893200000000004,0,30,5,3
419,35.325768053966954,35.32576805396577,11866063687193673e-28,13443457549500598e-29,35.32576805396592,10302869668521453e-28,5533349319795624e-30,29.893200000000004,0,30,5,3
420,35.325768053966954,35.32576805396561,13429257705865894e-28,1081448210734314e-28,35.32576805396589,10658141036401503e-28,7416603746725827e-30,29.893200000000004,0,30,5,3
421,35.325768053966954,35.325768053965575,13784529073745944e-28,10761415388951935e-29,35.32576805396591,10444978215673473e-28,4992453752957741e-30,29.893200000000004,0,30,5,3
422,35.325768053966954,35.32576805396555,14068746168049984e-28,11821182916398558e-29,35.32576805396588,10729195309977513e-28,5820502857945194e-30,29.893200000000004,0,30,5,3
423,35.325768053966954,35.32576805396564,13145040611561853e-28,12457580818489368e-29,35.32576805396593,10231815394945443e-28,6388910753213324e-30,29.893200000000004,0,30,5,3
424,35.325768053966954,35.325768053965696,12576606422953773e-28,11881655631664034e-29,35.325768053965874,10800249583553523e-28,57269388706363245e-31,29.893200000000004,0,30,5,3
425,35.325768053966954,35.32576805396587,10871303857129533e-28,10252661419349475e-29,35.32576805396588,10729195309977513e-28,4799429715929712e-30,29.893200000000004,0,30,5,3
426,35.325768053966954,35.32576805396593,10231815394945443e-28,8098926083273768e-29,35.3257680539659,10516032489249483e-28,6618787646616493e-30,29.893200000000004,0,30,5,3
427,35.325768053966954,35.32576805396605,9023892744153272e-28,6256634677244137e-29,35.325768053965945,10089706847793423e-28,7539356715233489e-30,29.893200000000004,0,30,5,3
428,35.325768053966954,35.32576805396609,8668621376273222e-28,5369108681342275e-29,35.325768053965874,10800249583553523e-28,6671883364645097e-30,29.893200000000004,0,30,5,3
429,35.325768053966954,35.32576805396612,8313350008393172e-28,56230008959605054e-30,35.32576805396589,10658141036401503e-28,5891782488416917e-30,29.893200000000004,0,30,5,3
430,35.325768053966954,35.32576805396609,8668621376273222e-28,6211262470527331e-29,35.325768053965895,10587086762825493e-28,6021369209712887e-30,29.893200000000004,0,30,5,3
431,35.325768053966954,35.325768053966044,9094947017729282e-28,6330160695566826e-29,35.32576805396594,10160761121369433e-28,64271063639734406e-31,29.893200000000004,0,30,5,3
432,35.325768053966954,35.32576805396596,9947598300641403e-28,5907691814136291e-29,35.32576805396586,10942358130705543e-28,7968166420279893e-30,29.893200000000004,0,30,5,3
433,35.325768053966954,35.32576805396591,10444978215673473e-28,4955729133943686e-29,35.3257680539659,10516032489249483e-28,4962136941747541e-30,29.893200000000004,0,30,5,3
434,35.325768053966954,35.325768053965845,11084466677857563e-28,3719942102968835e-29,35.32576805396591,10444978215673473e-28,5857496490965515e-30,29.893200000000004,0,30,5,3
435,35.325768053966954,35.325768053965845,11084466677857563e-28,3015390871021047e-29,35.32576805396591,10444978215673473e-28,52335243066634725e-31,29.893200000000004,0,30,5,3
436,35.325768053966954,35.32576805396579,11652900866465643e-28,28077504629213715e-30,35.32576805396584,11155520951433573e-28,6940143386577021e-30,29.893200000000004,0,30,5,3
437,35.325768053966954,35.32576805396578,11723955140041653e-28,3005367227571063e-29,35.325768053965874,10800249583553523e-28,5420418945197049e-30,29.893200000000004,0,30,5,3
438,35.325768053966954,35.325768053965845,11084466677857563e-28,35205248399219084e-30,35.325768053965945,10089706847793423e-28,9463073974866198e-30,29.893200000000004,0,30,5,3
439,35.325768053966954,35.325768053965824,11297629498585593e-28,3246488093767275e-29,35.32576805396583,11226575225009583e-28,7672531458461122e-30,29.893200000000004,0,30,5,3
440,35.325768053966954,35.32576805396587,10871303857129533e-28,2902173471134891e-29,35.32576805396594,10160761121369433e-28,7511508987938352e-30,29.893200000000004,0,30,5,3
441,35.325768053966954,35.32576805396593,10231815394945443e-28,23059514603613517e-30,35.32576805396595,10018652574217413e-28,6997230900407952e-30,29.893200000000004,0,30,5,3
442,35.325768053966954,35.325768053965945,10089706847793423e-28,16818040696766078e-30,35.32576805396587,10871303857129533e-28,8203251789389795e-30,29.893200000000004,0,30,5,3
443,35.325768053966954,35.32576805396592,10302869668521453e-28,15343784174471774e-30,35.325768053965874,10800249583553523e-28,6720850256819738e-30,29.893200000000004,0,30,5,3
444,35.325768053966954,35.32576805396592,10302869668521453e-28,15319995332949917e-30,35.325768053965916,10373923942097463e-28,55391250708893995e-31,29.893200000000004,0,30,5,3
445,35.325768053966954,35.32576805396594,10160761121369433e-28,1707117337462383e-29,35.3257680539659,10516032489249483e-28,5847436678024462e-30,29.893200000000004,0,30,5,3
446,35.325768053966954,35.32576805396596,9947598300641403e-28,17880980614860838e-30,35.32576805396591,10444978215673473e-28,5252936883620475e-30,29.893200000000004,0,30,5,3
447,35.325768053966954,35.3257680539659,10516032489249483e-28,1737433331411511e-29,35.32576805396591,10444978215673473e-28,4735958709694335e-30,29.893200000000004,0,30,5,3
448,35.325768053966954,35.325768053965895,10587086762825493e-28,14133188762666668e-30,35.32576805396597,9805489753489383e-28,8168992627824509e-30,29.893200000000004,0,30,5,3
449,35.325768053966954,35.325768053965895,10587086762825493e-28,11500273622276742e-30,35.32576805396591,10444978215673473e-28,7046418063946023e-30,29.893200000000004,0,30,5,3
450,35.325768053966954,35.325768053965895,10587086762825493e-28,9307492679969413e-30,35.32576805396592,10302869668521453e-28,5626665583947156e-30,29.893200000000004,0,30,5,3
451,35.325768053966954,35.325768053965874,10800249583553523e-28,850083100001944e-29,35.3257680539659,10516032489249483e-28,6699315638891202e-30,29.893200000000004,0,30,5,3
452,35.325768053966954,35.3257680539659,10516032489249483e-28,10458439147728881e-30,35.325768053965895,10587086762825493e-28,6824037060666156e-30,29.893200000000004,0,30,5,3
453,35.325768053966954,35.325768053965845,11084466677857563e-28,10693111628655735e-30,35.325768053965945,10089706847793423e-28,6094814893786979e-30,29.893200000000004,0,30,5,3
454,35.325768053966954,35.32576805396592,10302869668521453e-28,11744726934326396e-30,35.3257680539659,10516032489249483e-28,4854216400879456e-30,29.893200000000004,0,30,5,3
455,35.325768053966954,35.325768053965916,10373923942097463e-28,912820391230956e-29,35.3257680539659,10516032489249483e-28,4609567379711376e-30,29.893200000000004,0,30,5,3
456,35.325768053966954,35.32576805396591,10444978215673473e-28,8598262258606868e-30,35.325768053965945,10089706847793423e-28,6747453031390067e-30,29.893200000000004,0,30,5,3
457,35.325768053966954,35.325768053965916,10373923942097463e-28,67446131106580985e-31,35.3257680539659,10516032489249483e-28,54952074239530215e-31,29.893200000000004,0,30,5,3
458,35.325768053966954,35.3257680539659,10516032489249483e-28,7389242994787294e-30,35.325768053965916,10373923942097463e-28,4877843773906728e-30,29.893200000000004,0,30,5,3
459,35.325768053966954,35.32576805396596,9947598300641403e-28,7566801526559351e-30,35.32576805396593,10231815394945443e-28,5926950319965751e-30,29.893200000000004,0,30,5,3
460,35.325768053966954,35.32576805396592,10302869668521453e-28,628252570959595e-29,35.32576805396587,10871303857129533e-28,7788659702859547e-30,29.893200000000004,0,30,5,3
461,35.325768053966954,35.32576805396593,10231815394945443e-28,5440100900878143e-30,35.325768053965895,10587086762825493e-28,59494067998294904e-31,29.893200000000004,0,30,5,3
462,35.325768053966954,35.32576805396591,10444978215673473e-28,784312521774118e-29,35.32576805396588,10729195309977513e-28,4712087346731917e-30,29.893200000000004,0,30,5,3
463,35.325768053966954,35.32576805396595,10018652574217413e-28,7503669812961988e-30,35.325768053965916,10373923942097463e-28,746617481019357e-29,29.893200000000004,0,30,5,3
464,35.325768053966954,35.325768053965845,11084466677857563e-28,9666096722264467e-30,35.325768053965916,10373923942097463e-28,6251383163898078e-30,29.893200000000004,0,30,5,3
465,35.325768053966954,35.325768053965895,10587086762825493e-28,5686307601544017e-30,35.32576805396584,11155520951433573e-28,7427981237114409e-30,29.893200000000004,0,30,5,3
466,35.325768053966954,35.325768053965916,10373923942097463e-28,7248453539152471e-30,35.32576805396592,10302869668521453e-28,6753017011194935e-30,29.893200000000004,0,30,5,3
467,35.325768053966954,35.32576805396593,10231815394945443e-28,6995127360028706e-30,35.32576805396591,10444978215673473e-28,558656227523041e-29,29.893200000000004,0,30,5,3
468,35.325768053966954,35.32576805396593,10231815394945443e-28,6918874079109824e-30,35.325768053965895,10587086762825493e-28,537419777881952e-29,29.893200000000004,0,30,5,3
469,35.325768053966954,35.32576805396591,10444978215673473e-28,6297284054536206e-30,35.325768053965916,10373923942097463e-28,5318384504235891e-30,29.893200000000004,0,30,5,3
470,35.325768053966954,35.325768053965845,11084466677857563e-28,969448545580643e-29,35.325768053965895,10587086762825493e-28,5525933160915115e-30,29.893200000000004,0,30,5,3
471,35.325768053966954,35.325768053965874,10800249583553523e-28,55755749057270054e-31,35.32576805396591,10444978215673473e-28,5165495726635812e-30,29.893200000000004,0,30,5,3
472,35.325768053966954,35.325768053965916,10373923942097463e-28,7197251296216402e-30,35.32576805396587,10871303857129533e-28,6106326375047714e-30,29.893200000000004,0,30,5,3
473,35.325768053966954,35.32576805396595,10018652574217413e-28,8510987610945999e-30,35.325768053965895,10587086762825493e-28,5646138672625245e-30,29.893200000000004,0,30,5,3
474,35.325768053966954,35.32576805396594,10160761121369433e-28,5594847804162101e-30,35.3257680539659,10516032489249483e-28,551041666281273e-29,29.893200000000004,0,30,5,3
475,35.325768053966954,35.325768053965895,10587086762825493e-28,6092635613920413e-30,35.325768053965945,10089706847793423e-28,7045598945466577e-30,29.893200000000004,0,30,5,3
476,35.325768053966954,35.32576805396588,10729195309977513e-28,6947766147934389e-30,35.32576805396586,10942358130705543e-28,6984986298014086e-30,29.893200000000004,0,30,5,3
477,35.325768053966954,35.325768053965895,10587086762825493e-28,62131133871138134e-31,35.325768053965874,10800249583553523e-28,6214774372540723e-30,29.893200000000004,0,30,5,3
478,35.325768053966954,35.32576805396593,10231815394945443e-28,6329596626858308e-30,35.32576805396586,10942358130705543e-28,6121521351363548e-30,29.893200000000004,0,30,5,3
479,35.325768053966954,35.325768053965874,10800249583553523e-28,6030389932912091e-30,35.3257680539659,10516032489249483e-28,704797750696779e-29,29.893200000000004,0,30,5,3
480,35.325768053966954,35.32576805396587,10871303857129533e-28,5543163971535789e-30,35.32576805396592,10302869668521453e-28,7026622909049915e-30,29.893200000000004,0,30,5,3
481,35.325768053966954,35.32576805396595,10018652574217413e-28,8814401475384796e-30,35.32576805396585,11013412404281553e-28,5989246478136909e-30,29.893200000000004,0,30,5,3
482,35.325768053966954,35.32576805396586,10942358130705543e-28,6290911204928108e-30,35.325768053965895,10587086762825493e-28,4683089617808479e-30,29.893200000000004,0,30,5,3
483,35.325768053966954,35.3257680539659,10516032489249483e-28,5368540167073283e-30,35.32576805396593,10231815394945443e-28,5806180823657825e-30,29.893200000000004,0,30,5,3
484,35.325768053966954,35.32576805396589,10658141036401503e-28,5112139024604787e-30,35.32576805396591,10444978215673473e-28,51054474303589615e-31,29.893200000000004,0,30,5,3
485,35.325768053966954,35.325768053965916,10373923942097463e-28,5604063767449601e-30,35.32576805396587,10871303857129533e-28,64301748974213565e-31,29.893200000000004,0,30,5,3
486,35.325768053966954,35.325768053965916,10373923942097463e-28,5467259559030231e-30,35.3257680539659,10516032489249483e-28,4611316183716441e-30,29.893200000000004,0,30,5,3
487,35.325768053966954,35.325768053965916,10373923942097463e-28,4763192258516717e-30,35.325768053965895,10587086762825493e-28,52925245470592625e-31,29.893200000000004,0,30,5,3
488,35.325768053966954,35.325768053965895,10587086762825493e-28,6430312815990016e-30,35.325768053965945,10089706847793423e-28,6899280614069474e-30,29.893200000000004,0,30,5,3
489,35.325768053966954,35.32576805396596,9947598300641403e-28,6369321087608941e-30,35.32576805396588,10729195309977513e-28,5865453060737155e-30,29.893200000000004,0,30,5,3
490,35.325768053966954,35.325768053965874,10800249583553523e-28,83473968440251e-28,35.3257680539659,10516032489249483e-28,515253951684027e-29,29.893200000000004,0,30,5,3
491,35.325768053966954,35.32576805396586,10942358130705543e-28,69369733309358665e-31,35.325768053965895,10587086762825493e-28,4761573955987556e-30,29.893200000000004,0,30,5,3
492,35.325768053966954,35.32576805396597,9805489753489383e-28,10494399334272784e-30,35.32576805396591,10444978215673473e-28,5261926148745541e-30,29.893200000000004,0,30,5,3
493,35.325768053966954,35.325768053965874,10800249583553523e-28,5894743473867321e-30,35.32576805396591,10444978215673473e-28,39724125092469105e-31,29.893200000000004,0,30,5,3
494,35.325768053966954,35.325768053965895,10587086762825493e-28,5221833261832213e-30,35.32576805396591,10444978215673473e-28,4053995330781042e-30,29.893200000000004,0,30,5,3
495,35.325768053966954,35.325768053965916,10373923942097463e-28,55584825625914174e-31,35.32576805396589,10658141036401503e-28,5459865577612574e-30,29.893200000000004,0,30,5,3
496,35.325768053966954,35.32576805396589,10658141036401503e-28,5862345102476684e-30,35.325768053965874,10800249583553523e-28,5829640210597499e-30,29.893200000000004,0,30,5,3
497,35.325768053966954,35.32576805396583,11226575225009583e-28,7888081709207673e-30,35.325768053965916,10373923942097463e-28,6711594843695832e-30,29.893200000000004,0,30,5,3
498,35.325768053966954,35.32576805396591,10444978215673473e-28,7290123817261445e-30,35.32576805396589,10658141036401503e-28,5093576854801484e-30,29.893200000000004,0,30,5,3
499,35.325768053966954,35.32576805396591,10444978215673473e-28,718989675671904e-29,35.32576805396591,10444978215673473e-28,515643102380634e-29,29.893200000000004,0,30,5,3
500,35.325768053966954,35.32576805396594,10160761121369433e-28,6941892821911062e-30,35.32576805396589,10658141036401503e-28,61566301462598124e-31,29.893200000000004,0,30,5,3

